Standard Model Physics at the HL-LHC and HE-LHC

The successful operation of the Large Hadron Collider (LHC) and the excellent performance of the ATLAS, CMS, LHCb and ALICE detectors in Run-1 and Run-2 with $pp$ collisions at center-of-mass energies of 7, 8 and 13 TeV as well as the giant leap in precision calculations and modeling of fundamental interactions at hadron colliders have allowed an extraordinary breadth of physics studies including precision measurements of a variety physics processes. The LHC results have so far confirmed the validity of the Standard Model of particle physics up to unprecedented energy scales and with great precision in the sectors of strong and electroweak interactions as well as flavour physics, for instance in top quark physics. The upgrade of the LHC to a High Luminosity phase (HL-LHC) at 14 TeV center-of-mass energy with 3 ab$^{-1}$ of integrated luminosity will probe the Standard Model with even greater precision and will extend the sensitivity to possible anomalies in the Standard Model, thanks to a ten-fold larger data set, upgraded detectors and expected improvements in the theoretical understanding. This document summarises the physics reach of the HL-LHC in the realm of strong and electroweak interactions and top quark physics, and provides a glimpse of the potential of a possible further upgrade of the LHC to a 27 TeV $pp$ collider, the High-Energy LHC (HE-LHC), assumed to accumulate an integrated luminosity of 15 ab$^{-1}$.

==> authors.txt <==
P. Azzi, 
S. Farry, 
P. Nason, 
A. Tricoli, 
D. Zeppenfeld, 
R. Abdul Khalek, 
J. Alimena, 
N. Andari, 
L. Aperio Bella, 
A.J. Armbruster, 
J. Baglio, 
S.  Bailey, 
E. Bakos, 
A. Bakshi, 
C. Baldenegro, 
F. Balli, 
A. Barker, 
W. Barter, 
J. de Blas, 
F. Blekman, 
D. Bloch, 
A.  Bodek, 
M. Boonekamp, 
E. Boos, 
J.D. Bossio Sola, 
L. Cadamuro, 
S. Camarda, 
F. Campanario, 
M. Campanelli, 
J.M. Campbell, 
Q.-H. Cao, 
V. Cavaliere, 
A. Cerri, 
G.S. Chahal, 
B. Chargeishvili, 
C. Charlot, 
S.-L. Chen, 
T. Chen, 
L. Cieri, 
M. Ciuchini, 
G. Corcella, 
S. Cotogno, 
R. Covarelli, 
J.M. Cruz-Martinez, 
M. Czakon, 
A. Dainese, 
N.P. Dang, 
L. Darmé, 
S. Dawson, 
H. De la Torre, 
M. Deile, 
F. Deliot, 
S. Demers, 
A. Denner, 
F. Derue, 
L. Di Ciaccio, 
W.K. Di Clemente, 
D. Dominguez Damiani, 
L. Dudko, 
A. Durglishvili, 
M. Dünser, 
J. Ebadi, 
R.B. Ferreira De Faria, 
G. Ferrera, 
A. Ferroglia, 
T.M. Figy, 
K.D. Finelli, 
M.C.N. Fiolhais, 
E. Franco, 
R. Frederix, 
B. Fuks, 
B. Galhardo, 
J. Gao, 
J.R. Gaunt, 
T. Gehrmann, 
A. Gehrmann-De Ridder, 
D. Giljanovic, 
F. Giuli, 
E.W.N. Glover, 
M.D. Goodsell, 
E. Gouveia, 
P. Govoni, 
C. Goy, 
M. Grazzini, 
A. Grohsjean, 
J.F. Grosse-Oetringhaus, 
P. Gunnellini, 
C. Gwenlan, 
L.A. Harland-Lang, 
P.F. Harrison, 
G. Heinrich, 
C. Helsens, 
M. Herndon, 
O. Hindrichs, 
V. Hirschi, 
A. Hoang, 
K. Hoepfner, 
J.M. Hogan, 
A. Huss, 
S. Jahn, 
Sa. Jain, 
S.P. Jones, 
A.W. Jung, 
H. Jung, 
S. Kallweit, 
D. Kar, 
A. Karlberg, 
T. Kasemets, 
M. Kerner, 
M.K. Khandoga, 
H. Khanpour, 
S. Khatibi, 
A. Khukhunaishvili, 
J. Kieseler, 
J. Kretzschmar, 
J. Kroll, 
E. Kryshen, 
V.S. Lang, 
L. Lechner, 
C.A. Lee, 
M. Leigh, 
D. Lelas, 
R. Les, 
I.M. Lewis, 
B. Li, 
Q. Li, 
Y. Li, 
J. Lidrych, 
Z. Ligeti, 
J.M. Lindert, 
Y. Liu, 
K. Lohwasser, 
K. Long, 
D. Lontkovskyi, 
G. Majumder, 
M. Mancini, 
P. Mandrik, 
M.L. Mangano, 
I. Marchesini, 
C. Mayer, 
K. Mazumdar, 
J.A. McFayden, 
P.M. Mendes Amaral Torres Lagarelhos, 
A.B. Meyer, 
S. Mikhalcov, 
S. Mishima, 
A. Mitov, 
M. Mohammadi Najafabadi, 
M. Moreno Ll\'acer, 
M. Mulders, 
M. Myska, 
M. Narain, 
A. Nisati, 
T. Nitta, 
A. Onofre, 
S. Pagan Griso, 
D. Pagani, 
E. Palencia Cortezon, 
A. Papanastasiou, 
K. Pedro, 
M. Pellen, 
M. Perfilov, 
L. Perrozzi, 
B.A. Petersen, 
M. Pierini, 
J. Pires, 
M.-A. Pleier, 
S. Plätzer, 
K. Potamianos, 
S. Pozzorini, 
A.C. Price, 
M. Rauch, 
E. Re, 
L. Reina, 
J. Reuter, 
T. Robens, 
J. Rojo, 
C. Royon, 
S. Saito, 
A. Savin, 
S. Sawant, 
B. Schneider, 
R. Schoefbeck, 
M. Schoenherr, 
H. Schäfer-Siebert, 
M. Seidel, 
M. Selvaggi, 
T. Shears, 
L. Silvestrini, 
M. Sjodahl, 
K. Skovpen, 
N. Smith, 
D. Spitzbart, 
P. Starovoitov, 
C.J.E. Suster, 
P. Tan, 
R. Taus, 
D. Teague, 
K. Terashi, 
J. Terron, 
S. Uplap, 
F. Veloso, 
M. Verzetti, 
M.A. Vesterinen, 
V.E. Vladimirov, 
P. Volkov, 
G. Vorotnikov, 
M. Vranjes Milosavljevic, 
N. Vranjes, 
E. Vryonidou, 
D. Walker, 
M. Wiesemann, 
Y. Wu, 
T. Xu, 
S. Yacoob, 
E. Yazgan, 
J. Zahreddine, 
G. Zanderighi, 
M. Zaro, 
O. Zenaiev, 
G. Zevi Della Porta, 
C. Zhang, 
W. Zhang, 
H.L. Zhu, 
R. Zlebcik, 
F.N. Zubair, 


==> electroweak/img/vbf/H3jets/14TeV/VBFcuts/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to HJets++
RatioPlotYMin=0.01
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
XLabel=$p^{j_3}_T$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p^{j_3}_T$ (pb/GeV)
Legend=1
LeftMargin=1.5
XMax=150
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
LineColor=red
ErrorBars=1
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
ScaledBy=2.2428367239344402e-05
Title=HJets++,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	1.278408e-02	1.481418e-04	1.481418e-04
4.000000e+01	5.000000e+01	5.776389e-03	9.478465e-05	9.478465e-05
5.000000e+01	6.000000e+01	2.695037e-03	5.443010e-05	5.443010e-05
6.000000e+01	7.000000e+01	1.314774e-03	5.845737e-05	5.845737e-05
7.000000e+01	8.000000e+01	6.542980e-04	4.613948e-05	4.613948e-05
8.000000e+01	9.000000e+01	3.284206e-04	2.544703e-05	2.544703e-05
9.000000e+01	1.000000e+02	1.799173e-04	1.347509e-05	1.347509e-05
1.000000e+02	1.100000e+02	1.282427e-04	2.366348e-05	2.366348e-05
1.100000e+02	1.200000e+02	4.364065e-05	2.361933e-05	2.361933e-05
1.200000e+02	1.300000e+02	3.834992e-05	4.527350e-06	4.527350e-06
1.300000e+02	1.400000e+02	2.389145e-05	3.711601e-06	3.711601e-06
1.400000e+02	1.500000e+02	1.472061e-05	1.900611e-06	1.900611e-06
1.500000e+02	1.600000e+02	9.578819e-06	1.152522e-06	1.152522e-06
1.600000e+02	1.700000e+02	4.489654e-06	1.609036e-06	1.609036e-06
1.700000e+02	1.800000e+02	4.679273e-06	4.602188e-07	4.602188e-07
1.800000e+02	1.900000e+02	3.190248e-06	3.041308e-07	3.041308e-07
1.900000e+02	2.000000e+02	2.740614e-06	3.610109e-07	3.610109e-07
2.000000e+02	2.200000e+02	1.139977e-06	1.546644e-07	1.546644e-07
2.200000e+02	2.400000e+02	7.721115e-07	7.335349e-08	7.335349e-08
2.400000e+02	2.600000e+02	3.789818e-07	7.232299e-08	7.232299e-08
2.600000e+02	2.800000e+02	2.174754e-07	2.998954e-08	2.998954e-08
2.800000e+02	3.000000e+02	1.479116e-07	1.754251e-08	1.754251e-08
3.000000e+02	3.200000e+02	4.743402e-08	1.843391e-08	1.843391e-08
3.200000e+02	3.400000e+02	7.377985e-08	2.124280e-08	2.124280e-08
3.400000e+02	3.600000e+02	2.939179e-08	1.466378e-08	1.466378e-08
3.600000e+02	3.800000e+02	2.522003e-08	5.640926e-09	5.640926e-09
3.800000e+02	4.000000e+02	1.716454e-08	3.921497e-09	3.921497e-09
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
LineColor=blue
ErrorBars=1
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_pT_incl
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	1.155013e-02	8.172066e-05	8.172066e-05
4.000000e+01	5.000000e+01	5.203064e-03	5.034338e-05	5.034338e-05
5.000000e+01	6.000000e+01	2.326876e-03	3.166958e-05	3.166958e-05
6.000000e+01	7.000000e+01	1.065486e-03	2.156111e-05	2.156111e-05
7.000000e+01	8.000000e+01	5.169747e-04	1.359908e-05	1.359908e-05
8.000000e+01	9.000000e+01	2.647359e-04	9.663618e-06	9.663618e-06
9.000000e+01	1.000000e+02	1.451582e-04	5.931320e-06	5.931320e-06
1.000000e+02	1.100000e+02	6.813924e-05	4.620685e-06	4.620685e-06
1.100000e+02	1.200000e+02	4.098567e-05	2.819359e-06	2.819359e-06
1.200000e+02	1.300000e+02	2.312533e-05	2.667892e-06	2.667892e-06
1.300000e+02	1.400000e+02	1.291234e-05	1.916085e-06	1.916085e-06
1.400000e+02	1.500000e+02	7.774893e-06	1.224851e-06	1.224851e-06
1.500000e+02	1.600000e+02	4.981402e-06	8.027359e-07	8.027359e-07
1.600000e+02	1.700000e+02	2.071817e-06	6.163410e-07	6.163410e-07
1.700000e+02	1.800000e+02	2.608518e-06	4.216667e-07	4.216667e-07
1.800000e+02	1.900000e+02	1.074006e-06	3.430982e-07	3.430982e-07
1.900000e+02	2.000000e+02	7.958169e-07	1.962413e-07	1.962413e-07
2.000000e+02	2.200000e+02	4.990070e-07	8.582337e-08	8.582337e-08
2.200000e+02	2.400000e+02	2.069537e-07	1.282840e-07	1.282840e-07
2.400000e+02	2.600000e+02	8.366145e-08	5.063805e-08	5.063805e-08
2.600000e+02	2.800000e+02	3.807872e-08	1.931316e-08	1.931316e-08
2.800000e+02	3.000000e+02	4.888585e-08	1.721594e-08	1.721594e-08
3.000000e+02	3.200000e+02	-7.654120e-10	7.517149e-09	7.517149e-09
3.200000e+02	3.400000e+02	4.927613e-09	6.898909e-09	6.898909e-09
3.400000e+02	3.600000e+02	1.108557e-08	7.186566e-09	7.186566e-09
3.600000e+02	3.800000e+02	1.560236e-09	3.558870e-09	3.558870e-09
3.800000e+02	4.000000e+02	7.279660e-11	1.735963e-09	1.735963e-09
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/VBFcuts/jet3_y.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
RatioPlot=1
LogY=1
RatioPlotYMax=5.0
RatioPlotYLabel=Ratio to HJets++
RatioPlotYMin=0.01
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
XLabel=$y_{j_3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{j_3}^{\star}$ (pb)
Legend=1
LegendXPos=0.65
BottomMargin=1.0
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
LineColor=red
ErrorBars=1
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
ScaledBy=2.2428367239344402e-05
Title=HJets++,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.500000e+00	-2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.250000e+00	-2.000000e+00	4.446056e-06	1.820077e-06	1.820077e-06
-2.000000e+00	-1.750000e+00	1.715795e-04	2.020482e-05	2.020482e-05
-1.750000e+00	-1.500000e+00	1.067629e-03	6.761020e-05	6.761020e-05
-1.500000e+00	-1.250000e+00	4.139180e-03	3.150533e-04	3.150533e-04
-1.250000e+00	-1.000000e+00	1.247108e-02	2.454326e-03	2.454326e-03
-1.000000e+00	-7.500000e-01	5.541108e-02	3.693298e-03	3.693298e-03
-7.500000e-01	-5.000000e-01	1.866326e-01	4.212522e-03	4.212522e-03
-5.000000e-01	-2.500000e-01	1.710464e-01	4.365913e-03	4.365913e-03
-2.500000e-01	0.000000e+00	5.436464e-02	9.552067e-04	9.552067e-04
0.000000e+00	2.500000e-01	5.303152e-02	1.041852e-03	1.041852e-03
2.500000e-01	5.000000e-01	1.736086e-01	2.248028e-03	2.248028e-03
5.000000e-01	7.500000e-01	1.776150e-01	2.258563e-03	2.258563e-03
7.500000e-01	1.000000e+00	4.826380e-02	1.480721e-03	1.480721e-03
1.000000e+00	1.250000e+00	1.688616e-02	9.559823e-04	9.559823e-04
1.250000e+00	1.500000e+00	4.553756e-03	4.514689e-04	4.514689e-04
1.500000e+00	1.750000e+00	1.023424e-03	7.251304e-05	7.251304e-05
1.750000e+00	2.000000e+00	1.964850e-04	6.309702e-05	6.309702e-05
2.000000e+00	2.250000e+00	1.714157e-06	4.546209e-06	4.546209e-06
2.250000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
LineColor=blue
ErrorBars=1
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.500000e+00	-2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.250000e+00	-2.000000e+00	1.201384e-05	6.256144e-06	6.256144e-06
-2.000000e+00	-1.750000e+00	1.656724e-04	1.464937e-05	1.464937e-05
-1.750000e+00	-1.500000e+00	9.961168e-04	4.082915e-05	4.082915e-05
-1.500000e+00	-1.250000e+00	3.947074e-03	1.131208e-04	1.131208e-04
-1.250000e+00	-1.000000e+00	1.374296e-02	4.133643e-04	4.133643e-04
-1.000000e+00	-7.500000e-01	4.583696e-02	1.220259e-03	1.220259e-03
-7.500000e-01	-5.000000e-01	1.685954e-01	2.032672e-03	2.032672e-03
-5.000000e-01	-2.500000e-01	1.528817e-01	1.328479e-03	1.328479e-03
-2.500000e-01	0.000000e+00	3.623022e-02	5.169407e-04	5.169407e-04
0.000000e+00	2.500000e-01	3.655782e-02	4.546860e-04	4.546860e-04
2.500000e-01	5.000000e-01	1.529249e-01	1.823997e-03	1.823997e-03
5.000000e-01	7.500000e-01	1.732677e-01	1.944545e-03	1.944545e-03
7.500000e-01	1.000000e+00	4.529736e-02	8.535208e-04	8.535208e-04
1.000000e+00	1.250000e+00	1.435638e-02	3.423363e-04	3.423363e-04
1.250000e+00	1.500000e+00	3.647025e-03	2.820342e-04	2.820342e-04
1.500000e+00	1.750000e+00	9.492752e-04	6.683007e-05	6.683007e-05
1.750000e+00	2.000000e+00	1.333986e-04	3.084730e-05	3.084730e-05
2.000000e+00	2.250000e+00	5.300128e-06	3.334420e-06	3.334420e-06
2.250000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/VBFcuts/jet3_y_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
RatioPlot=1
LogY=1
RatioPlotYMax=5.0
RatioPlotYLabel=$VBFNLO/HJETS$
RatioPlotYMin=0.01
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
XLabel=$y_{3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{3}^{\star}$ (pb)
Legend=1
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
ScaledBy=2.2428367239344402e-05
Title=Hjjj (HJETS)
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.680000e+00	-7.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.360000e+00	-7.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.040000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.080000e+00	-5.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.120000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-4.800000e+00	6.859987e-04	7.069803e-05	7.069803e-05
-4.800000e+00	-4.480000e+00	2.836728e-03	6.224995e-04	6.224995e-04
-4.480000e+00	-4.160000e+00	8.579509e-03	8.175573e-04	8.175573e-04
-4.160000e+00	-3.840000e+00	1.313655e-02	6.330883e-04	6.330883e-04
-3.840000e+00	-3.520000e+00	1.832697e-02	5.747259e-04	5.747259e-04
-3.520000e+00	-3.200000e+00	2.355618e-02	6.632049e-04	6.632049e-04
-3.200000e+00	-2.880000e+00	2.842570e-02	9.054185e-04	9.054185e-04
-2.880000e+00	-2.560000e+00	3.326338e-02	1.800193e-03	1.800193e-03
-2.560000e+00	-2.240000e+00	3.031684e-02	1.054744e-03	1.054744e-03
-2.240000e+00	-1.920000e+00	3.057532e-02	1.248577e-03	1.248577e-03
-1.920000e+00	-1.600000e+00	2.927233e-02	8.107726e-04	8.107726e-04
-1.600000e+00	-1.280000e+00	2.585583e-02	8.227384e-04	8.227384e-04
-1.280000e+00	-9.600000e-01	2.239411e-02	1.435391e-03	1.435391e-03
-9.600000e-01	-6.400000e-01	1.500361e-02	2.610626e-03	2.610626e-03
-6.400000e-01	-3.200000e-01	1.589153e-02	8.761378e-04	8.761378e-04
-3.200000e-01	0.000000e+00	1.229869e-02	2.166151e-03	2.166151e-03
0.000000e+00	3.200000e-01	1.482265e-02	4.662515e-04	4.662515e-04
3.200000e-01	6.400000e-01	1.677811e-02	5.748096e-04	5.748096e-04
6.400000e-01	9.600000e-01	1.811245e-02	6.134053e-04	6.134053e-04
9.600000e-01	1.280000e+00	2.068029e-02	1.051770e-03	1.051770e-03
1.280000e+00	1.600000e+00	2.300441e-02	1.018910e-03	1.018910e-03
1.600000e+00	1.920000e+00	2.794358e-02	9.248952e-04	9.248952e-04
1.920000e+00	2.240000e+00	2.990001e-02	1.010141e-03	1.010141e-03
2.240000e+00	2.560000e+00	3.085641e-02	9.695572e-04	9.695572e-04
2.560000e+00	2.880000e+00	3.048590e-02	8.705696e-04	8.705696e-04
2.880000e+00	3.200000e+00	2.756269e-02	1.019775e-03	1.019775e-03
3.200000e+00	3.520000e+00	2.283235e-02	9.858193e-04	9.858193e-04
3.520000e+00	3.840000e+00	1.823378e-02	6.877536e-04	6.877536e-04
3.840000e+00	4.160000e+00	1.320672e-02	1.006116e-03	1.006116e-03
4.160000e+00	4.480000e+00	6.467919e-03	6.628496e-04	6.628496e-04
4.480000e+00	4.800000e+00	3.755666e-03	3.432058e-04	3.432058e-04
4.800000e+00	5.120000e+00	6.311687e-04	6.128981e-05	6.128981e-05
5.120000e+00	5.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+00	5.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+00	6.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+00	6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+00	6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+00	7.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+00	7.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+00	7.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-tight-30GeV-m-130-dy-30.yoda/MC_H3JETS_VBF_TIGHT_30GEV/jet3_y_incl
ScaledBy=6.8997300695249782e-06
Title=Hjjj (VBFNLO)
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.680000e+00	-7.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.360000e+00	-7.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.040000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.080000e+00	-5.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.120000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-4.800000e+00	6.234344e-04	5.187489e-05	5.187489e-05
-4.800000e+00	-4.480000e+00	3.030179e-03	2.944839e-04	2.944839e-04
-4.480000e+00	-4.160000e+00	6.644653e-03	2.272637e-04	2.272637e-04
-4.160000e+00	-3.840000e+00	1.143782e-02	3.400780e-04	3.400780e-04
-3.840000e+00	-3.520000e+00	1.746127e-02	6.704549e-04	6.704549e-04
-3.520000e+00	-3.200000e+00	2.280847e-02	6.147086e-04	6.147086e-04
-3.200000e+00	-2.880000e+00	2.638934e-02	6.175876e-04	6.175876e-04
-2.880000e+00	-2.560000e+00	2.871098e-02	7.327429e-04	7.327429e-04
-2.560000e+00	-2.240000e+00	2.822248e-02	9.274128e-04	9.274128e-04
-2.240000e+00	-1.920000e+00	2.712580e-02	7.432716e-04	7.432716e-04
-1.920000e+00	-1.600000e+00	2.445802e-02	8.173623e-04	8.173623e-04
-1.600000e+00	-1.280000e+00	2.093357e-02	6.493737e-04	6.493737e-04
-1.280000e+00	-9.600000e-01	1.841102e-02	4.432820e-04	4.432820e-04
-9.600000e-01	-6.400000e-01	1.615649e-02	4.150125e-04	4.150125e-04
-6.400000e-01	-3.200000e-01	1.325076e-02	2.852574e-04	2.852574e-04
-3.200000e-01	0.000000e+00	1.196254e-02	2.799076e-04	2.799076e-04
0.000000e+00	3.200000e-01	1.208068e-02	4.962721e-04	4.962721e-04
3.200000e-01	6.400000e-01	1.314258e-02	4.065202e-04	4.065202e-04
6.400000e-01	9.600000e-01	1.661562e-02	4.732689e-04	4.732689e-04
9.600000e-01	1.280000e+00	1.907671e-02	5.155923e-04	5.155923e-04
1.280000e+00	1.600000e+00	2.150772e-02	5.296118e-04	5.296118e-04
1.600000e+00	1.920000e+00	2.517109e-02	8.543507e-04	8.543507e-04
1.920000e+00	2.240000e+00	2.711611e-02	7.526958e-04	7.526958e-04
2.240000e+00	2.560000e+00	3.025056e-02	1.292628e-03	1.292628e-03
2.560000e+00	2.880000e+00	2.775874e-02	1.216249e-03	1.216249e-03
2.880000e+00	3.200000e+00	2.532464e-02	6.489270e-04	6.489270e-04
3.200000e+00	3.520000e+00	2.264594e-02	6.527032e-04	6.527032e-04
3.520000e+00	3.840000e+00	1.809828e-02	4.230396e-04	4.230396e-04
3.840000e+00	4.160000e+00	1.206118e-02	6.431932e-04	6.431932e-04
4.160000e+00	4.480000e+00	6.487425e-03	2.927057e-04	2.927057e-04
4.480000e+00	4.800000e+00	3.080094e-03	1.435795e-04	1.435795e-04
4.800000e+00	5.120000e+00	6.852816e-04	4.397533e-05	4.397533e-05
5.120000e+00	5.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+00	5.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+00	6.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+00	6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+00	6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+00	7.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+00	7.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+00	7.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/deltay_jj.dat <==
# BEGIN PLOT
Rebin=4
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to HJets++
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
XLabel=$\Delta y_{jj}$ 
YLabel=$ \text{d} \sigma/ \text{d}  \Delta y_{jj}$ (pb)
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=2.2428367239344402e-05
Title=HJets++,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.522064e-01	4.842580e-02	4.842580e-02
2.000000e-01	4.000000e-01	3.174649e-01	4.312721e-03	4.312721e-03
4.000000e-01	6.000000e-01	3.301778e-01	6.897224e-03	6.897224e-03
6.000000e-01	8.000000e-01	2.786641e-01	5.356641e-03	5.356641e-03
8.000000e-01	1.000000e+00	2.304597e-01	6.476704e-03	6.476704e-03
1.000000e+00	1.200000e+00	1.982816e-01	3.930725e-03	3.930725e-03
1.200000e+00	1.400000e+00	1.688564e-01	3.490587e-03	3.490587e-03
1.400000e+00	1.600000e+00	1.523197e-01	2.845643e-03	2.845643e-03
1.600000e+00	1.800000e+00	1.261378e-01	2.126259e-03	2.126259e-03
1.800000e+00	2.000000e+00	1.194023e-01	2.348809e-03	2.348809e-03
2.000000e+00	2.200000e+00	1.087820e-01	1.950092e-03	1.950092e-03
2.200000e+00	2.400000e+00	8.782445e-02	1.487271e-02	1.487271e-02
2.400000e+00	2.600000e+00	1.085251e-01	3.274930e-03	3.274930e-03
2.600000e+00	2.800000e+00	1.013371e-01	1.758737e-03	1.758737e-03
2.800000e+00	3.000000e+00	9.753300e-02	1.801998e-03	1.801998e-03
3.000000e+00	3.200000e+00	9.277960e-02	6.695172e-03	6.695172e-03
3.200000e+00	3.400000e+00	9.748800e-02	4.363388e-03	4.363388e-03
3.400000e+00	3.600000e+00	9.783750e-02	1.939572e-03	1.939572e-03
3.600000e+00	3.800000e+00	9.224140e-02	2.624275e-03	2.624275e-03
3.800000e+00	4.000000e+00	9.288900e-02	2.195014e-03	2.195014e-03
4.000000e+00	4.200000e+00	9.301670e-02	3.124560e-03	3.124560e-03
4.200000e+00	4.400000e+00	8.167945e-02	2.782984e-03	2.782984e-03
4.400000e+00	4.600000e+00	7.765450e-02	2.093268e-03	2.093268e-03
4.600000e+00	4.800000e+00	6.806910e-02	3.961190e-03	3.961190e-03
4.800000e+00	5.000000e+00	7.125125e-02	1.952133e-03	1.952133e-03
5.000000e+00	5.200000e+00	6.404650e-02	2.143782e-03	2.143782e-03
5.200000e+00	5.400000e+00	5.902455e-02	2.812180e-03	2.812180e-03
5.400000e+00	5.600000e+00	5.210870e-02	1.693285e-03	1.693285e-03
5.600000e+00	5.800000e+00	4.348459e-02	3.012046e-03	3.012046e-03
5.800000e+00	6.000000e+00	4.326536e-02	2.927382e-03	2.927382e-03
6.000000e+00	6.200000e+00	3.528258e-02	1.545605e-03	1.545605e-03
6.200000e+00	6.400000e+00	2.871824e-02	1.269436e-03	1.269436e-03
6.400000e+00	6.600000e+00	2.176192e-02	1.022795e-03	1.022795e-03
6.600000e+00	6.800000e+00	1.984538e-02	1.714313e-03	1.714313e-03
6.800000e+00	7.000000e+00	1.598981e-02	9.080109e-04	9.080109e-04
7.000000e+00	7.200000e+00	1.077915e-02	6.445805e-04	6.445805e-04
7.200000e+00	7.400000e+00	8.430975e-03	4.790196e-04	4.790196e-04
7.400000e+00	7.600000e+00	6.306205e-03	5.123683e-04	5.123683e-04
7.600000e+00	7.800000e+00	4.510251e-03	6.022842e-04	6.022842e-04
7.800000e+00	8.000000e+00	2.976743e-03	4.890073e-04	4.890073e-04
8.000000e+00	8.200000e+00	1.527692e-03	3.408034e-04	3.408034e-04
8.200000e+00	8.400000e+00	4.436623e-04	8.070228e-04	8.070228e-04
8.400000e+00	8.600000e+00	7.640950e-04	7.429337e-05	7.429337e-05
8.600000e+00	8.800000e+00	3.650638e-04	5.069209e-05	5.069209e-05
8.800000e+00	9.000000e+00	1.875164e-04	6.171408e-05	6.171408e-05
9.000000e+00	9.200000e+00	1.191517e-04	1.609446e-05	1.609446e-05
9.200000e+00	9.400000e+00	4.672814e-05	9.651009e-06	9.651009e-06
9.400000e+00	9.600000e+00	1.302962e-05	3.211015e-06	3.211015e-06
9.600000e+00	9.800000e+00	2.548338e-06	1.012197e-06	1.012197e-06
9.800000e+00	1.000000e+01	7.814255e-07	2.789554e-07	2.789554e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.007834e-01	1.272863e-03	1.272863e-03
2.000000e-01	4.000000e-01	1.059766e-01	2.498715e-03	2.498715e-03
4.000000e-01	6.000000e-01	1.121915e-01	2.246064e-03	2.246064e-03
6.000000e-01	8.000000e-01	8.293755e-02	1.567080e-03	1.567080e-03
8.000000e-01	1.000000e+00	6.742450e-02	1.313732e-03	1.313732e-03
1.000000e+00	1.200000e+00	5.613450e-02	9.561204e-04	9.561204e-04
1.200000e+00	1.400000e+00	5.369205e-02	7.545706e-04	7.545706e-04
1.400000e+00	1.600000e+00	4.934588e-02	6.913226e-04	6.913226e-04
1.600000e+00	1.800000e+00	4.771504e-02	8.225129e-04	8.225129e-04
1.800000e+00	2.000000e+00	4.833415e-02	1.056352e-03	1.056352e-03
2.000000e+00	2.200000e+00	5.492365e-02	1.945134e-03	1.945134e-03
2.200000e+00	2.400000e+00	5.236035e-02	9.169903e-04	9.169903e-04
2.400000e+00	2.600000e+00	5.102120e-02	8.489789e-03	8.489789e-03
2.600000e+00	2.800000e+00	6.333570e-02	9.815941e-04	9.815941e-04
2.800000e+00	3.000000e+00	6.604085e-02	9.343123e-04	9.343123e-04
3.000000e+00	3.200000e+00	7.084285e-02	1.514362e-03	1.514362e-03
3.200000e+00	3.400000e+00	7.382215e-02	1.793922e-03	1.793922e-03
3.400000e+00	3.600000e+00	7.829650e-02	1.558230e-03	1.558230e-03
3.600000e+00	3.800000e+00	7.765860e-02	1.703917e-03	1.703917e-03
3.800000e+00	4.000000e+00	7.569400e-02	1.827831e-03	1.827831e-03
4.000000e+00	4.200000e+00	7.666955e-02	2.024297e-03	2.024297e-03
4.200000e+00	4.400000e+00	7.928290e-02	2.002189e-03	2.002189e-03
4.400000e+00	4.600000e+00	7.328650e-02	2.209281e-03	2.209281e-03
4.600000e+00	4.800000e+00	6.911160e-02	1.965419e-03	1.965419e-03
4.800000e+00	5.000000e+00	6.285710e-02	1.546686e-03	1.546686e-03
5.000000e+00	5.200000e+00	6.212945e-02	1.407877e-03	1.407877e-03
5.200000e+00	5.400000e+00	5.278465e-02	1.496922e-03	1.496922e-03
5.400000e+00	5.600000e+00	4.365189e-02	7.721946e-03	7.721946e-03
5.600000e+00	5.800000e+00	5.222565e-02	7.715693e-03	7.715693e-03
5.800000e+00	6.000000e+00	3.662183e-02	1.265733e-03	1.265733e-03
6.000000e+00	6.200000e+00	3.078269e-02	1.707535e-03	1.707535e-03
6.200000e+00	6.400000e+00	2.889766e-02	1.664588e-03	1.664588e-03
6.400000e+00	6.600000e+00	2.137479e-02	9.433574e-04	9.433574e-04
6.600000e+00	6.800000e+00	1.666673e-02	1.004809e-03	1.004809e-03
6.800000e+00	7.000000e+00	1.467241e-02	8.934919e-04	8.934919e-04
7.000000e+00	7.200000e+00	1.055499e-02	5.731049e-04	5.731049e-04
7.200000e+00	7.400000e+00	7.545030e-03	3.947059e-04	3.947059e-04
7.400000e+00	7.600000e+00	6.454750e-03	3.485789e-04	3.485789e-04
7.600000e+00	7.800000e+00	4.224669e-03	3.281746e-04	3.281746e-04
7.800000e+00	8.000000e+00	2.487138e-03	6.148048e-04	6.148048e-04
8.000000e+00	8.200000e+00	2.714970e-03	6.100566e-04	6.100566e-04
8.200000e+00	8.400000e+00	1.258302e-03	1.848877e-04	1.848877e-04
8.400000e+00	8.600000e+00	7.366525e-04	6.099443e-05	6.099443e-05
8.600000e+00	8.800000e+00	3.779887e-04	7.765580e-05	7.765580e-05
8.800000e+00	9.000000e+00	2.359451e-04	6.418851e-05	6.418851e-05
9.000000e+00	9.200000e+00	9.591585e-05	4.980631e-05	4.980631e-05
9.200000e+00	9.400000e+00	6.101715e-05	1.274269e-05	1.274269e-05
9.400000e+00	9.600000e+00	1.253928e-05	5.022012e-06	5.022012e-06
9.600000e+00	9.800000e+00	3.633100e-06	9.478672e-07	9.478672e-07
9.800000e+00	1.000000e+01	2.818248e-07	1.518336e-07	1.518336e-07
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/dijet_mass.dat <==
# BEGIN PLOT
Rebin=5
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio to HJets++
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
XLabel=$m_{jj}$ (GeV)
XMax=2000.0
YLabel=$ \text{d} \sigma/ \text{d}  m_{jj}$ (pb/GeV)
XMin=0
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=2.2428367239344402e-05
Title=HJets++,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.005456e-05	1.438284e-05	1.438284e-05
2.000000e+01	4.000000e+01	9.942000e-04	2.249230e-05	2.249230e-05
4.000000e+01	6.000000e+01	1.475218e-03	3.064482e-05	3.064482e-05
6.000000e+01	8.000000e+01	3.636818e-03	4.861059e-04	4.861059e-04
8.000000e+01	1.000000e+02	3.440567e-03	8.870782e-05	8.870782e-05
1.000000e+02	1.200000e+02	1.798833e-03	3.088650e-05	3.088650e-05
1.200000e+02	1.400000e+02	1.787244e-03	2.755300e-05	2.755300e-05
1.400000e+02	1.600000e+02	1.588767e-03	1.478475e-04	1.478475e-04
1.600000e+02	1.800000e+02	1.659185e-03	5.096464e-05	5.096464e-05
1.800000e+02	2.000000e+02	1.330948e-03	6.101774e-05	6.101774e-05
2.000000e+02	2.200000e+02	1.339524e-03	2.680217e-05	2.680217e-05
2.200000e+02	2.400000e+02	1.240060e-03	3.034364e-05	3.034364e-05
2.400000e+02	2.600000e+02	1.117413e-03	2.729481e-05	2.729481e-05
2.600000e+02	2.800000e+02	9.635300e-04	2.279709e-05	2.279709e-05
2.800000e+02	3.000000e+02	9.570520e-04	2.884756e-05	2.884756e-05
3.000000e+02	3.200000e+02	8.628285e-04	2.702405e-05	2.702405e-05
3.200000e+02	3.400000e+02	7.896575e-04	2.716602e-05	2.716602e-05
3.400000e+02	3.600000e+02	7.314575e-04	2.520708e-05	2.520708e-05
3.600000e+02	3.800000e+02	7.126710e-04	3.229301e-05	3.229301e-05
3.800000e+02	4.000000e+02	5.844470e-04	3.316036e-05	3.316036e-05
4.000000e+02	4.200000e+02	6.408645e-04	3.259405e-05	3.259405e-05
4.200000e+02	4.400000e+02	4.921295e-04	4.437051e-05	4.437051e-05
4.400000e+02	4.600000e+02	5.653860e-04	6.846826e-05	6.846826e-05
4.600000e+02	4.800000e+02	3.975400e-04	6.373351e-05	6.373351e-05
4.800000e+02	5.000000e+02	4.926954e-04	4.266676e-05	4.266676e-05
5.000000e+02	5.200000e+02	4.499767e-04	2.099596e-05	2.099596e-05
5.200000e+02	5.400000e+02	4.043084e-04	2.656368e-05	2.656368e-05
5.400000e+02	5.600000e+02	3.602822e-04	3.279724e-05	3.279724e-05
5.600000e+02	5.800000e+02	3.648956e-04	3.527142e-05	3.527142e-05
5.800000e+02	6.000000e+02	3.887749e-04	3.739405e-05	3.739405e-05
6.000000e+02	6.200000e+02	3.081938e-04	2.752956e-05	2.752956e-05
6.200000e+02	6.400000e+02	3.025233e-04	1.897680e-05	1.897680e-05
6.400000e+02	6.600000e+02	3.041593e-04	1.580758e-05	1.580758e-05
6.600000e+02	6.800000e+02	3.146735e-04	2.249853e-05	2.249853e-05
6.800000e+02	7.000000e+02	2.845996e-04	2.107607e-05	2.107607e-05
7.000000e+02	7.200000e+02	2.756706e-04	3.036911e-05	3.036911e-05
7.200000e+02	7.400000e+02	2.299666e-04	2.969830e-05	2.969830e-05
7.400000e+02	7.600000e+02	2.289707e-04	1.845526e-05	1.845526e-05
7.600000e+02	7.800000e+02	2.420903e-04	2.613132e-05	2.613132e-05
7.800000e+02	8.000000e+02	1.816668e-04	2.684352e-05	2.684352e-05
8.000000e+02	8.200000e+02	2.660984e-04	2.448228e-05	2.448228e-05
8.200000e+02	8.400000e+02	1.754333e-04	1.934433e-05	1.934433e-05
8.400000e+02	8.600000e+02	2.251338e-04	2.405210e-05	2.405210e-05
8.600000e+02	8.800000e+02	1.949168e-04	2.166660e-05	2.166660e-05
8.800000e+02	9.000000e+02	1.612964e-04	2.265238e-05	2.265238e-05
9.000000e+02	9.200000e+02	2.205792e-04	2.535459e-05	2.535459e-05
9.200000e+02	9.400000e+02	1.009718e-04	4.361616e-05	4.361616e-05
9.400000e+02	9.600000e+02	2.282310e-04	4.457120e-05	4.457120e-05
9.600000e+02	9.800000e+02	1.483666e-04	2.681448e-05	2.681448e-05
9.800000e+02	1.000000e+03	1.294217e-04	2.062398e-05	2.062398e-05
1.000000e+03	1.020000e+03	1.569855e-04	1.723030e-05	1.723030e-05
1.020000e+03	1.040000e+03	1.563418e-04	3.038977e-05	3.038977e-05
1.040000e+03	1.060000e+03	1.102242e-04	3.127035e-05	3.127035e-05
1.060000e+03	1.080000e+03	1.225279e-04	2.101953e-05	2.101953e-05
1.080000e+03	1.100000e+03	1.207011e-04	2.414149e-05	2.414149e-05
1.100000e+03	1.120000e+03	1.372300e-04	2.050662e-05	2.050662e-05
1.120000e+03	1.140000e+03	8.976395e-05	1.967257e-05	1.967257e-05
1.140000e+03	1.160000e+03	1.688029e-04	3.927956e-05	3.927956e-05
1.160000e+03	1.180000e+03	8.484170e-05	3.624869e-05	3.624869e-05
1.180000e+03	1.200000e+03	1.134171e-04	2.236625e-05	2.236625e-05
1.200000e+03	1.220000e+03	6.450170e-05	2.130145e-05	2.130145e-05
1.220000e+03	1.240000e+03	8.888200e-05	1.244351e-05	1.244351e-05
1.240000e+03	1.260000e+03	8.422690e-05	1.761896e-05	1.761896e-05
1.260000e+03	1.280000e+03	7.442700e-05	1.461562e-05	1.461562e-05
1.280000e+03	1.300000e+03	1.187723e-04	2.514927e-05	2.514927e-05
1.300000e+03	1.320000e+03	9.843240e-05	1.775901e-05	1.775901e-05
1.320000e+03	1.340000e+03	8.373270e-05	1.661232e-05	1.661232e-05
1.340000e+03	1.360000e+03	8.206580e-05	1.686158e-05	1.686158e-05
1.360000e+03	1.380000e+03	6.931925e-05	2.108473e-05	2.108473e-05
1.380000e+03	1.400000e+03	6.123055e-05	1.527253e-05	1.527253e-05
1.400000e+03	1.420000e+03	8.340040e-05	2.583831e-05	2.583831e-05
1.420000e+03	1.440000e+03	1.104884e-04	5.344684e-05	5.344684e-05
1.440000e+03	1.460000e+03	4.129600e-05	5.030522e-05	5.030522e-05
1.460000e+03	1.480000e+03	6.964850e-05	1.127105e-05	1.127105e-05
1.480000e+03	1.500000e+03	6.513350e-05	9.610912e-06	9.610912e-06
1.500000e+03	1.520000e+03	5.461160e-05	1.736666e-05	1.736666e-05
1.520000e+03	1.540000e+03	5.018310e-05	9.767864e-06	9.767864e-06
1.540000e+03	1.560000e+03	5.645740e-05	1.687902e-05	1.687902e-05
1.560000e+03	1.580000e+03	5.492365e-05	1.066511e-05	1.066511e-05
1.580000e+03	1.600000e+03	4.176323e-05	1.441694e-05	1.441694e-05
1.600000e+03	1.620000e+03	4.407253e-05	3.587174e-05	3.587174e-05
1.620000e+03	1.640000e+03	5.164580e-05	3.785823e-05	3.785823e-05
1.640000e+03	1.660000e+03	7.214370e-05	1.600768e-05	1.600768e-05
1.660000e+03	1.680000e+03	2.972612e-05	1.550141e-05	1.550141e-05
1.680000e+03	1.700000e+03	7.455590e-05	1.743001e-05	1.743001e-05
1.700000e+03	1.720000e+03	2.912548e-05	1.685039e-05	1.685039e-05
1.720000e+03	1.740000e+03	4.899843e-05	1.587841e-05	1.587841e-05
1.740000e+03	1.760000e+03	5.222545e-05	8.109824e-06	8.109824e-06
1.760000e+03	1.780000e+03	2.584673e-05	1.151165e-05	1.151165e-05
1.780000e+03	1.800000e+03	-4.803526e-05	1.047721e-04	1.047721e-04
1.800000e+03	1.820000e+03	1.584697e-04	1.088642e-04	1.088642e-04
1.820000e+03	1.840000e+03	-2.381096e-06	2.717761e-05	2.717761e-05
1.840000e+03	1.860000e+03	6.122160e-05	2.019124e-05	2.019124e-05
1.860000e+03	1.880000e+03	1.664937e-05	2.150856e-05	2.150856e-05
1.880000e+03	1.900000e+03	3.714372e-05	1.348200e-05	1.348200e-05
1.900000e+03	1.920000e+03	-4.272833e-05	6.796760e-05	6.796760e-05
1.920000e+03	1.940000e+03	1.170207e-04	6.998312e-05	6.998312e-05
1.940000e+03	1.960000e+03	3.208055e-05	1.164106e-05	1.164106e-05
1.960000e+03	1.980000e+03	3.631374e-05	7.107605e-06	7.107605e-06
1.980000e+03	2.000000e+03	1.456976e-05	1.047188e-05	1.047188e-05
2.000000e+03	2.020000e+03	2.526514e-05	7.836195e-06	7.836195e-06
2.020000e+03	2.040000e+03	3.254464e-05	1.296676e-05	1.296676e-05
2.040000e+03	2.060000e+03	1.121134e-05	1.426606e-05	1.426606e-05
2.060000e+03	2.080000e+03	4.181473e-05	1.419849e-05	1.419849e-05
2.080000e+03	2.100000e+03	2.123137e-05	1.503696e-05	1.503696e-05
2.100000e+03	2.120000e+03	2.188766e-05	8.424749e-06	8.424749e-06
2.120000e+03	2.140000e+03	3.584100e-05	1.406383e-05	1.406383e-05
2.140000e+03	2.160000e+03	3.336965e-05	9.659652e-06	9.659652e-06
2.160000e+03	2.180000e+03	8.696405e-06	8.048450e-06	8.048450e-06
2.180000e+03	2.200000e+03	1.439263e-05	8.119575e-06	8.119575e-06
2.200000e+03	2.220000e+03	3.772752e-05	7.969075e-06	7.969075e-06
2.220000e+03	2.240000e+03	1.867137e-05	7.726911e-06	7.726911e-06
2.240000e+03	2.260000e+03	2.923067e-05	8.311689e-06	8.311689e-06
2.260000e+03	2.280000e+03	1.579132e-05	8.574103e-06	8.574103e-06
2.280000e+03	2.300000e+03	2.327694e-05	1.034503e-05	1.034503e-05
2.300000e+03	2.320000e+03	8.306570e-06	1.096052e-05	1.096052e-05
2.320000e+03	2.340000e+03	2.565664e-05	1.233636e-05	1.233636e-05
2.340000e+03	2.360000e+03	1.782349e-05	9.614122e-06	9.614122e-06
2.360000e+03	2.380000e+03	-2.003506e-06	1.291444e-05	1.291444e-05
2.380000e+03	2.400000e+03	-4.697668e-06	2.683328e-05	2.683328e-05
2.400000e+03	2.420000e+03	4.815816e-05	2.595573e-05	2.595573e-05
2.420000e+03	2.440000e+03	2.214021e-05	1.156789e-05	1.156789e-05
2.440000e+03	2.460000e+03	2.010391e-05	3.916658e-06	3.916658e-06
2.460000e+03	2.480000e+03	1.504780e-05	4.122090e-06	4.122090e-06
2.480000e+03	2.500000e+03	-1.472744e-06	7.682345e-06	7.682345e-06
2.500000e+03	2.520000e+03	2.082762e-05	6.049533e-06	6.049533e-06
2.520000e+03	2.540000e+03	8.498620e-06	6.564198e-06	6.564198e-06
2.540000e+03	2.560000e+03	1.299643e-05	5.885590e-06	5.885590e-06
2.560000e+03	2.580000e+03	2.126677e-05	6.682172e-06	6.682172e-06
2.580000e+03	2.600000e+03	2.284738e-06	5.481298e-06	5.481298e-06
2.600000e+03	2.620000e+03	1.390071e-05	7.125765e-06	7.125765e-06
2.620000e+03	2.640000e+03	9.905705e-06	7.646494e-06	7.646494e-06
2.640000e+03	2.660000e+03	9.823625e-06	8.324829e-06	8.324829e-06
2.660000e+03	2.680000e+03	7.120520e-06	5.012407e-06	5.012407e-06
2.680000e+03	2.700000e+03	1.406051e-05	3.290812e-06	3.290812e-06
2.700000e+03	2.720000e+03	5.428210e-06	4.543591e-06	4.543591e-06
2.720000e+03	2.740000e+03	1.209595e-05	4.907148e-06	4.907148e-06
2.740000e+03	2.760000e+03	1.109547e-05	4.091985e-06	4.091985e-06
2.760000e+03	2.780000e+03	3.754535e-06	5.746499e-06	5.746499e-06
2.780000e+03	2.800000e+03	9.484365e-06	3.946331e-06	3.946331e-06
2.800000e+03	2.820000e+03	1.676600e-05	3.504143e-06	3.504143e-06
2.820000e+03	2.840000e+03	5.714075e-06	3.159314e-06	3.159314e-06
2.840000e+03	2.860000e+03	-2.422561e-05	3.221291e-05	3.221291e-05
2.860000e+03	2.880000e+03	6.451345e-06	4.041081e-06	4.041081e-06
2.880000e+03	2.900000e+03	1.077291e-06	3.989503e-06	3.989503e-06
2.900000e+03	2.920000e+03	1.089534e-05	2.444436e-06	2.444436e-06
2.920000e+03	2.940000e+03	9.238410e-06	1.955634e-06	1.955634e-06
2.940000e+03	2.960000e+03	8.692695e-06	2.197929e-06	2.197929e-06
2.960000e+03	2.980000e+03	7.924960e-05	4.133543e-05	4.133543e-05
2.980000e+03	3.000000e+03	-1.256144e-05	1.537691e-05	1.537691e-05
3.000000e+03	3.020000e+03	-1.008460e-05	1.075731e-05	1.075731e-05
3.020000e+03	3.040000e+03	7.695580e-06	3.084054e-06	3.084054e-06
3.040000e+03	3.060000e+03	1.323978e-05	4.247749e-06	4.247749e-06
3.060000e+03	3.080000e+03	-7.034390e-06	1.157625e-05	1.157625e-05
3.080000e+03	3.100000e+03	1.539180e-05	1.152965e-05	1.152965e-05
3.100000e+03	3.120000e+03	-3.182612e-06	5.016107e-06	5.016107e-06
3.120000e+03	3.140000e+03	1.341169e-05	5.225658e-06	5.225658e-06
3.140000e+03	3.160000e+03	6.766975e-07	6.070476e-06	6.070476e-06
3.160000e+03	3.180000e+03	8.323735e-06	6.837871e-06	6.837871e-06
3.180000e+03	3.200000e+03	1.091863e-05	5.186258e-06	5.186258e-06
3.200000e+03	3.220000e+03	5.277395e-06	2.065205e-06	2.065205e-06
3.220000e+03	3.240000e+03	3.531794e-06	2.435189e-06	2.435189e-06
3.240000e+03	3.260000e+03	5.934235e-06	3.142243e-06	3.142243e-06
3.260000e+03	3.280000e+03	2.603510e-05	1.271407e-05	1.271407e-05
3.280000e+03	3.300000e+03	3.005014e-06	2.956330e-06	2.956330e-06
3.300000e+03	3.320000e+03	-1.355432e-05	1.095903e-05	1.095903e-05
3.320000e+03	3.340000e+03	4.622676e-06	1.069205e-05	1.069205e-05
3.340000e+03	3.360000e+03	-8.091700e-07	2.379209e-06	2.379209e-06
3.360000e+03	3.380000e+03	8.426885e-06	3.894857e-06	3.894857e-06
3.380000e+03	3.400000e+03	2.663606e-06	2.879883e-06	2.879883e-06
3.400000e+03	3.420000e+03	-5.768630e-06	8.278380e-06	8.278380e-06
3.420000e+03	3.440000e+03	4.001661e-06	1.778789e-06	1.778789e-06
3.440000e+03	3.460000e+03	1.355046e-06	1.589713e-06	1.589713e-06
3.460000e+03	3.480000e+03	7.757055e-06	3.087726e-06	3.087726e-06
3.480000e+03	3.500000e+03	5.904060e-06	6.161073e-06	6.161073e-06
3.500000e+03	3.520000e+03	-6.159470e-06	6.348248e-06	6.348248e-06
3.520000e+03	3.540000e+03	5.380560e-06	2.474718e-06	2.474718e-06
3.540000e+03	3.560000e+03	3.563344e-06	1.110083e-06	1.110083e-06
3.560000e+03	3.580000e+03	4.334694e-07	1.897177e-06	1.897177e-06
3.580000e+03	3.600000e+03	4.526216e-06	2.215156e-06	2.215156e-06
3.600000e+03	3.620000e+03	8.371580e-07	2.044689e-06	2.044689e-06
3.620000e+03	3.640000e+03	3.906501e-06	2.489236e-06	2.489236e-06
3.640000e+03	3.660000e+03	-8.103190e-08	4.018116e-06	4.018116e-06
3.660000e+03	3.680000e+03	4.116519e-06	4.129276e-06	4.129276e-06
3.680000e+03	3.700000e+03	2.603959e-06	2.094742e-06	2.094742e-06
3.700000e+03	3.720000e+03	9.999070e-07	1.666430e-06	1.666430e-06
3.720000e+03	3.740000e+03	3.181722e-06	1.347432e-06	1.347432e-06
3.740000e+03	3.760000e+03	3.168447e-06	1.094257e-06	1.094257e-06
3.760000e+03	3.780000e+03	3.609103e-06	9.139758e-07	9.139758e-07
3.780000e+03	3.800000e+03	-8.172000e-08	2.218781e-06	2.218781e-06
3.800000e+03	3.820000e+03	2.904853e-06	2.299674e-06	2.299674e-06
3.820000e+03	3.840000e+03	5.772325e-06	4.643426e-06	4.643426e-06
3.840000e+03	3.860000e+03	2.954479e-06	6.739457e-06	6.739457e-06
3.860000e+03	3.880000e+03	-4.726308e-07	5.404218e-06	5.404218e-06
3.880000e+03	3.900000e+03	-5.022945e-07	9.343920e-07	9.343920e-07
3.900000e+03	3.920000e+03	-8.358845e-07	5.553141e-06	5.553141e-06
3.920000e+03	3.940000e+03	2.017770e-05	1.396288e-05	1.396288e-05
3.940000e+03	3.960000e+03	-1.389322e-06	3.300721e-06	3.300721e-06
3.960000e+03	3.980000e+03	1.875869e-06	1.369532e-06	1.369532e-06
3.980000e+03	4.000000e+03	-1.049029e-05	1.241311e-05	1.241311e-05
4.000000e+03	4.020000e+03	1.929347e-06	1.560884e-06	1.560884e-06
4.020000e+03	4.040000e+03	8.199815e-06	6.876883e-06	6.876883e-06
4.040000e+03	4.060000e+03	2.239476e-06	1.132220e-06	1.132220e-06
4.060000e+03	4.080000e+03	-5.357795e-06	6.924215e-06	6.924215e-06
4.080000e+03	4.100000e+03	-3.437628e-07	1.318541e-06	1.318541e-06
4.100000e+03	4.120000e+03	1.376855e-06	5.047992e-07	5.047992e-07
4.120000e+03	4.140000e+03	6.854185e-07	9.410442e-07	9.410442e-07
4.140000e+03	4.160000e+03	8.307385e-07	1.581375e-06	1.581375e-06
4.160000e+03	4.180000e+03	5.662085e-07	1.376270e-06	1.376270e-06
4.180000e+03	4.200000e+03	1.427632e-06	4.979144e-07	4.979144e-07
4.200000e+03	4.220000e+03	1.595502e-06	7.642972e-07	7.642972e-07
4.220000e+03	4.240000e+03	8.510805e-07	6.984087e-07	6.984087e-07
4.240000e+03	4.260000e+03	9.279630e-07	7.359202e-07	7.359202e-07
4.260000e+03	4.280000e+03	7.663345e-07	5.480910e-07	5.480910e-07
4.280000e+03	4.300000e+03	3.281560e-07	7.458706e-07	7.458706e-07
4.300000e+03	4.320000e+03	1.865424e-06	9.086707e-07	9.086707e-07
4.320000e+03	4.340000e+03	-1.934621e-07	6.817954e-07	6.817954e-07
4.340000e+03	4.360000e+03	7.432120e-07	1.051844e-06	1.051844e-06
4.360000e+03	4.380000e+03	-1.381111e-07	1.497543e-06	1.497543e-06
4.380000e+03	4.400000e+03	2.423562e-06	1.414032e-06	1.414032e-06
4.400000e+03	4.420000e+03	4.109502e-07	4.932223e-07	4.932223e-07
4.420000e+03	4.440000e+03	2.333643e-07	3.027122e-07	3.027122e-07
4.440000e+03	4.460000e+03	8.900160e-07	4.013573e-07	4.013573e-07
4.460000e+03	4.480000e+03	9.950565e-07	4.498383e-07	4.498383e-07
4.480000e+03	4.500000e+03	3.662075e-07	4.830663e-07	4.830663e-07
4.500000e+03	4.520000e+03	2.091751e-07	4.171174e-07	4.171174e-07
4.520000e+03	4.540000e+03	1.360976e-06	4.557053e-07	4.557053e-07
4.540000e+03	4.560000e+03	-2.970327e-07	9.400699e-07	9.400699e-07
4.560000e+03	4.580000e+03	9.877815e-07	1.445479e-06	1.445479e-06
4.580000e+03	4.600000e+03	2.806019e-06	1.628862e-06	1.628862e-06
4.600000e+03	4.620000e+03	-4.683497e-08	5.144866e-07	5.144866e-07
4.620000e+03	4.640000e+03	-2.437000e-07	1.268220e-06	1.268220e-06
4.640000e+03	4.660000e+03	2.061093e-06	1.045795e-06	1.045795e-06
4.660000e+03	4.680000e+03	3.556497e-07	2.469913e-07	2.469913e-07
4.680000e+03	4.700000e+03	-2.260880e-07	3.882430e-07	3.882430e-07
4.700000e+03	4.720000e+03	-4.260043e-07	9.929605e-07	9.929605e-07
4.720000e+03	4.740000e+03	-3.063728e-06	3.644530e-06	3.644530e-06
4.740000e+03	4.760000e+03	3.002119e-06	3.809817e-06	3.809817e-06
4.760000e+03	4.780000e+03	2.377986e-06	1.087637e-06	1.087637e-06
4.780000e+03	4.800000e+03	-5.021765e-07	7.601945e-07	7.601945e-07
4.800000e+03	4.820000e+03	1.319049e-06	1.145131e-06	1.145131e-06
4.820000e+03	4.840000e+03	-1.091374e-07	1.075138e-06	1.075138e-06
4.840000e+03	4.860000e+03	-3.187497e-07	7.485225e-07	7.485225e-07
4.860000e+03	4.880000e+03	1.248189e-06	8.664289e-07	8.664289e-07
4.880000e+03	4.900000e+03	3.094844e-07	5.816924e-07	5.816924e-07
4.900000e+03	4.920000e+03	1.553262e-08	3.912350e-07	3.912350e-07
4.920000e+03	4.940000e+03	5.255800e-07	3.966033e-07	3.966033e-07
4.940000e+03	4.960000e+03	-1.760462e-08	3.829830e-07	3.829830e-07
4.960000e+03	4.980000e+03	3.355132e-07	3.495374e-07	3.495374e-07
4.980000e+03	5.000000e+03	3.009347e-07	3.258403e-07	3.258403e-07
5.000000e+03	5.020000e+03	4.637400e-07	2.655448e-07	2.655448e-07
5.020000e+03	5.040000e+03	3.050258e-07	4.472430e-07	4.472430e-07
5.040000e+03	5.060000e+03	1.288334e-07	1.900854e-07	1.900854e-07
5.060000e+03	5.080000e+03	-2.646557e-07	1.131908e-06	1.131908e-06
5.080000e+03	5.100000e+03	-3.673773e-07	6.634463e-07	6.634463e-07
5.100000e+03	5.120000e+03	-1.025116e-07	3.947051e-07	3.947051e-07
5.120000e+03	5.140000e+03	4.205374e-07	2.381874e-07	2.381874e-07
5.140000e+03	5.160000e+03	7.328120e-07	2.874247e-07	2.874247e-07
5.160000e+03	5.180000e+03	6.357415e-08	2.094922e-07	2.094922e-07
5.180000e+03	5.200000e+03	-1.870760e-07	3.346528e-07	3.346528e-07
5.200000e+03	5.220000e+03	4.264276e-07	1.727669e-07	1.727669e-07
5.220000e+03	5.240000e+03	2.008186e-07	1.875495e-07	1.875495e-07
5.240000e+03	5.260000e+03	8.095505e-07	4.012160e-07	4.012160e-07
5.260000e+03	5.280000e+03	-1.469184e-07	2.921643e-07	2.921643e-07
5.280000e+03	5.300000e+03	9.324600e-09	2.844023e-07	2.844023e-07
5.300000e+03	5.320000e+03	5.087065e-08	1.521018e-07	1.521018e-07
5.320000e+03	5.340000e+03	9.570430e-08	2.458945e-07	2.458945e-07
5.340000e+03	5.360000e+03	2.307746e-07	1.801977e-07	1.801977e-07
5.360000e+03	5.380000e+03	5.116835e-07	2.551951e-07	2.551951e-07
5.380000e+03	5.400000e+03	2.336776e-07	5.005882e-07	5.005882e-07
5.400000e+03	5.420000e+03	1.631346e-07	1.918213e-07	1.918213e-07
5.420000e+03	5.440000e+03	-1.445393e-07	2.265422e-07	2.265422e-07
5.440000e+03	5.460000e+03	3.135679e-07	1.381272e-07	1.381272e-07
5.460000e+03	5.480000e+03	1.599255e-06	1.665736e-06	1.665736e-06
5.480000e+03	5.500000e+03	-1.430885e-06	1.522927e-06	1.522927e-06
5.500000e+03	5.520000e+03	1.153414e-07	5.938203e-08	5.938203e-08
5.520000e+03	5.540000e+03	3.014960e-07	3.319200e-07	3.319200e-07
5.540000e+03	5.560000e+03	-1.008034e-07	3.108073e-07	3.108073e-07
5.560000e+03	5.580000e+03	7.811300e-07	8.333061e-07	8.333061e-07
5.580000e+03	5.600000e+03	-7.562065e-07	8.353712e-07	8.353712e-07
5.600000e+03	5.620000e+03	5.152340e-07	4.149471e-07	4.149471e-07
5.620000e+03	5.640000e+03	1.120398e-07	2.286662e-07	2.286662e-07
5.640000e+03	5.660000e+03	-4.133732e-07	6.741786e-07	6.741786e-07
5.660000e+03	5.680000e+03	7.627325e-07	6.691364e-07	6.691364e-07
5.680000e+03	5.700000e+03	3.843839e-07	2.003816e-07	2.003816e-07
5.700000e+03	5.720000e+03	-5.946325e-08	1.678878e-07	1.678878e-07
5.720000e+03	5.740000e+03	6.627165e-08	3.866317e-07	3.866317e-07
5.740000e+03	5.760000e+03	1.441748e-07	2.237323e-07	2.237323e-07
5.760000e+03	5.780000e+03	3.442091e-07	5.202511e-07	5.202511e-07
5.780000e+03	5.800000e+03	-8.141255e-08	2.666185e-07	2.666185e-07
5.800000e+03	5.820000e+03	-1.030713e-07	1.083119e-07	1.083119e-07
5.820000e+03	5.840000e+03	2.594076e-07	1.642633e-07	1.642633e-07
5.840000e+03	5.860000e+03	-3.660622e-07	3.759989e-07	3.759989e-07
5.860000e+03	5.880000e+03	8.124185e-08	2.358891e-07	2.358891e-07
5.880000e+03	5.900000e+03	2.647185e-09	1.556043e-07	1.556043e-07
5.900000e+03	5.920000e+03	1.038405e-07	8.348485e-08	8.348485e-08
5.920000e+03	5.940000e+03	2.088103e-08	6.750635e-08	6.750635e-08
5.940000e+03	5.960000e+03	1.834154e-07	8.884809e-08	8.884809e-08
5.960000e+03	5.980000e+03	8.939100e-08	1.490796e-07	1.490796e-07
5.980000e+03	6.000000e+03	1.156835e-07	1.727435e-07	1.727435e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.510695e-05	3.909145e-06	3.909145e-06
2.000000e+01	4.000000e+01	6.355155e-04	1.642166e-05	1.642166e-05
4.000000e+01	6.000000e+01	8.239695e-04	2.146640e-05	2.146640e-05
6.000000e+01	8.000000e+01	7.139520e-04	1.334715e-05	1.334715e-05
8.000000e+01	1.000000e+02	6.798165e-04	1.127282e-05	1.127282e-05
1.000000e+02	1.200000e+02	6.482505e-04	1.089892e-05	1.089892e-05
1.200000e+02	1.400000e+02	6.750215e-04	2.010670e-05	2.010670e-05
1.400000e+02	1.600000e+02	6.276930e-04	1.314609e-05	1.314609e-05
1.600000e+02	1.800000e+02	6.263515e-04	1.282460e-05	1.282460e-05
1.800000e+02	2.000000e+02	5.842970e-04	1.249730e-05	1.249730e-05
2.000000e+02	2.200000e+02	5.664090e-04	1.362290e-05	1.362290e-05
2.200000e+02	2.400000e+02	5.162830e-04	1.204434e-05	1.204434e-05
2.400000e+02	2.600000e+02	4.317394e-04	8.525111e-05	8.525111e-05
2.600000e+02	2.800000e+02	4.859661e-04	1.331750e-05	1.331750e-05
2.800000e+02	3.000000e+02	4.724313e-04	1.937858e-05	1.937858e-05
3.000000e+02	3.200000e+02	4.359198e-04	1.845472e-05	1.845472e-05
3.200000e+02	3.400000e+02	4.146470e-04	1.266715e-05	1.266715e-05
3.400000e+02	3.600000e+02	4.212774e-04	1.524344e-05	1.524344e-05
3.600000e+02	3.800000e+02	3.991548e-04	1.513045e-05	1.513045e-05
3.800000e+02	4.000000e+02	4.070818e-04	1.390666e-05	1.390666e-05
4.000000e+02	4.200000e+02	3.569672e-04	1.738376e-05	1.738376e-05
4.200000e+02	4.400000e+02	3.646566e-04	1.946148e-05	1.946148e-05
4.400000e+02	4.600000e+02	3.192366e-04	1.915567e-05	1.915567e-05
4.600000e+02	4.800000e+02	3.350509e-04	1.403684e-05	1.403684e-05
4.800000e+02	5.000000e+02	3.438940e-04	1.361908e-05	1.361908e-05
5.000000e+02	5.200000e+02	3.278588e-04	2.463935e-05	2.463935e-05
5.200000e+02	5.400000e+02	2.579246e-04	2.480573e-05	2.480573e-05
5.400000e+02	5.600000e+02	2.665094e-04	1.545666e-05	1.545666e-05
5.600000e+02	5.800000e+02	2.783521e-04	1.515600e-05	1.515600e-05
5.800000e+02	6.000000e+02	2.649395e-04	1.750234e-05	1.750234e-05
6.000000e+02	6.200000e+02	2.929294e-04	2.354841e-05	2.354841e-05
6.200000e+02	6.400000e+02	2.133516e-04	2.122747e-05	2.122747e-05
6.400000e+02	6.600000e+02	2.641738e-04	2.164233e-05	2.164233e-05
6.600000e+02	6.800000e+02	1.955459e-04	2.234572e-05	2.234572e-05
6.800000e+02	7.000000e+02	2.336757e-04	1.413084e-05	1.413084e-05
7.000000e+02	7.200000e+02	2.475109e-04	1.832938e-05	1.832938e-05
7.200000e+02	7.400000e+02	1.875800e-04	1.738348e-05	1.738348e-05
7.400000e+02	7.600000e+02	1.933550e-04	1.585095e-05	1.585095e-05
7.600000e+02	7.800000e+02	1.888797e-04	1.419845e-05	1.419845e-05
7.800000e+02	8.000000e+02	1.739396e-04	1.480071e-05	1.480071e-05
8.000000e+02	8.200000e+02	1.490523e-04	2.653601e-05	2.653601e-05
8.200000e+02	8.400000e+02	1.924167e-04	2.655542e-05	2.655542e-05
8.400000e+02	8.600000e+02	1.531343e-04	1.904772e-05	1.904772e-05
8.600000e+02	8.800000e+02	1.593188e-04	1.616312e-05	1.616312e-05
8.800000e+02	9.000000e+02	1.808008e-04	1.532554e-05	1.532554e-05
9.000000e+02	9.200000e+02	1.403442e-04	1.759342e-05	1.759342e-05
9.200000e+02	9.400000e+02	1.432187e-04	1.553888e-05	1.553888e-05
9.400000e+02	9.600000e+02	1.797803e-04	6.037773e-05	6.037773e-05
9.600000e+02	9.800000e+02	7.879590e-05	6.101068e-05	6.101068e-05
9.800000e+02	1.000000e+03	1.456543e-04	1.402530e-05	1.402530e-05
1.000000e+03	1.020000e+03	1.279880e-04	1.798172e-05	1.798172e-05
1.020000e+03	1.040000e+03	1.276070e-04	1.973426e-05	1.973426e-05
1.040000e+03	1.060000e+03	7.773450e-05	2.486835e-05	2.486835e-05
1.060000e+03	1.080000e+03	1.501161e-04	2.593595e-05	2.593595e-05
1.080000e+03	1.100000e+03	1.084240e-04	1.907892e-05	1.907892e-05
1.100000e+03	1.120000e+03	1.010449e-04	2.129653e-05	2.129653e-05
1.120000e+03	1.140000e+03	1.170311e-04	1.252747e-05	1.252747e-05
1.140000e+03	1.160000e+03	7.763745e-05	2.165074e-05	2.165074e-05
1.160000e+03	1.180000e+03	8.708435e-05	1.157417e-05	1.157417e-05
1.180000e+03	1.200000e+03	9.304965e-05	1.163618e-05	1.163618e-05
1.200000e+03	1.220000e+03	1.152841e-04	1.141695e-05	1.141695e-05
1.220000e+03	1.240000e+03	8.194580e-05	1.151204e-05	1.151204e-05
1.240000e+03	1.260000e+03	5.293045e-05	1.761668e-05	1.761668e-05
1.260000e+03	1.280000e+03	1.002406e-04	1.445988e-05	1.445988e-05
1.280000e+03	1.300000e+03	1.170208e-04	1.387037e-05	1.387037e-05
1.300000e+03	1.320000e+03	5.920540e-05	1.240037e-05	1.240037e-05
1.320000e+03	1.340000e+03	5.841505e-05	1.309314e-05	1.309314e-05
1.340000e+03	1.360000e+03	7.704530e-05	1.206424e-05	1.206424e-05
1.360000e+03	1.380000e+03	6.615785e-05	9.085828e-06	9.085828e-06
1.380000e+03	1.400000e+03	7.902130e-05	1.443283e-05	1.443283e-05
1.400000e+03	1.420000e+03	4.506757e-05	1.810942e-05	1.810942e-05
1.420000e+03	1.440000e+03	7.014830e-05	1.680670e-05	1.680670e-05
1.440000e+03	1.460000e+03	4.151371e-05	2.688538e-05	2.688538e-05
1.460000e+03	1.480000e+03	7.002010e-05	3.100596e-05	3.100596e-05
1.480000e+03	1.500000e+03	8.644505e-05	1.930943e-05	1.930943e-05
1.500000e+03	1.520000e+03	5.113160e-05	1.271652e-05	1.271652e-05
1.520000e+03	1.540000e+03	6.468090e-05	1.251066e-05	1.251066e-05
1.540000e+03	1.560000e+03	6.132600e-05	1.456413e-05	1.456413e-05
1.560000e+03	1.580000e+03	2.601763e-05	1.187296e-05	1.187296e-05
1.580000e+03	1.600000e+03	7.871460e-05	3.052153e-05	3.052153e-05
1.600000e+03	1.620000e+03	2.216106e-05	3.011449e-05	3.011449e-05
1.620000e+03	1.640000e+03	3.888424e-05	7.687178e-06	7.687178e-06
1.640000e+03	1.660000e+03	4.716736e-05	8.118597e-06	8.118597e-06
1.660000e+03	1.680000e+03	3.889018e-05	7.683837e-06	7.683837e-06
1.680000e+03	1.700000e+03	7.856940e-05	2.138193e-05	2.138193e-05
1.700000e+03	1.720000e+03	1.535327e-05	2.174659e-05	2.174659e-05
1.720000e+03	1.740000e+03	5.487500e-05	1.376372e-05	1.376372e-05
1.740000e+03	1.760000e+03	3.725241e-05	1.337901e-05	1.337901e-05
1.760000e+03	1.780000e+03	4.563273e-05	1.152171e-05	1.152171e-05
1.780000e+03	1.800000e+03	7.704775e-05	6.694574e-05	6.694574e-05
1.800000e+03	1.820000e+03	-1.262759e-05	7.047104e-05	7.047104e-05
1.820000e+03	1.840000e+03	1.066194e-05	2.372353e-05	2.372353e-05
1.840000e+03	1.860000e+03	-8.016895e-07	1.786105e-05	1.786105e-05
1.860000e+03	1.880000e+03	5.154540e-05	1.774105e-05	1.774105e-05
1.880000e+03	1.900000e+03	4.194417e-05	8.500932e-06	8.500932e-06
1.900000e+03	1.920000e+03	4.269390e-05	1.134668e-05	1.134668e-05
1.920000e+03	1.940000e+03	1.637784e-05	1.201647e-05	1.201647e-05
1.940000e+03	1.960000e+03	3.705313e-05	1.304595e-05	1.304595e-05
1.960000e+03	1.980000e+03	1.963100e-05	1.424173e-05	1.424173e-05
1.980000e+03	2.000000e+03	2.759112e-05	6.597280e-06	6.597280e-06
2.000000e+03	2.020000e+03	1.101967e-05	8.392556e-06	8.392556e-06
2.020000e+03	2.040000e+03	3.271884e-05	8.198786e-06	8.198786e-06
2.040000e+03	2.060000e+03	2.709224e-05	7.309612e-06	7.309612e-06
2.060000e+03	2.080000e+03	4.853640e-06	9.937905e-06	9.937905e-06
2.080000e+03	2.100000e+03	4.151250e-05	1.308853e-05	1.308853e-05
2.100000e+03	2.120000e+03	2.311388e-05	6.809934e-06	6.809934e-06
2.120000e+03	2.140000e+03	1.156876e-05	1.260764e-05	1.260764e-05
2.140000e+03	2.160000e+03	1.218375e-05	6.979056e-06	6.979056e-06
2.160000e+03	2.180000e+03	2.481210e-05	5.793924e-06	5.793924e-06
2.180000e+03	2.200000e+03	1.360928e-05	4.837303e-06	4.837303e-06
2.200000e+03	2.220000e+03	2.550271e-05	6.050880e-06	6.050880e-06
2.220000e+03	2.240000e+03	1.490830e-05	6.478586e-06	6.478586e-06
2.240000e+03	2.260000e+03	2.743543e-05	4.849918e-06	4.849918e-06
2.260000e+03	2.280000e+03	2.848985e-05	5.470530e-06	5.470530e-06
2.280000e+03	2.300000e+03	1.790679e-05	1.009573e-05	1.009573e-05
2.300000e+03	2.320000e+03	9.944745e-06	1.018313e-05	1.018313e-05
2.320000e+03	2.340000e+03	2.755772e-05	6.448911e-06	6.448911e-06
2.340000e+03	2.360000e+03	4.599525e-07	6.704608e-06	6.704608e-06
2.360000e+03	2.380000e+03	2.549350e-05	7.125186e-06	7.125186e-06
2.380000e+03	2.400000e+03	7.515070e-06	7.590221e-06	7.590221e-06
2.400000e+03	2.420000e+03	2.231019e-05	6.689686e-06	6.689686e-06
2.420000e+03	2.440000e+03	-4.610651e-07	6.202838e-06	6.202838e-06
2.440000e+03	2.460000e+03	2.023074e-05	4.268757e-06	4.268757e-06
2.460000e+03	2.480000e+03	1.413604e-05	6.267408e-06	6.267408e-06
2.480000e+03	2.500000e+03	2.139211e-05	8.570726e-06	8.570726e-06
2.500000e+03	2.520000e+03	1.250923e-06	9.441793e-06	9.441793e-06
2.520000e+03	2.540000e+03	1.407542e-05	4.559185e-06	4.559185e-06
2.540000e+03	2.560000e+03	1.493806e-05	9.503591e-06	9.503591e-06
2.560000e+03	2.580000e+03	4.368840e-07	9.722241e-06	9.722241e-06
2.580000e+03	2.600000e+03	2.108244e-05	8.725133e-06	8.725133e-06
2.600000e+03	2.620000e+03	1.088455e-05	1.698387e-05	1.698387e-05
2.620000e+03	2.640000e+03	-1.773302e-06	1.507065e-05	1.507065e-05
2.640000e+03	2.660000e+03	8.968470e-06	4.072421e-06	4.072421e-06
2.660000e+03	2.680000e+03	7.758745e-06	3.682163e-06	3.682163e-06
2.680000e+03	2.700000e+03	1.383470e-05	3.782686e-06	3.782686e-06
2.700000e+03	2.720000e+03	1.915700e-05	6.314469e-06	6.314469e-06
2.720000e+03	2.740000e+03	6.096695e-06	8.008026e-06	8.008026e-06
2.740000e+03	2.760000e+03	-5.788075e-08	7.173498e-06	7.173498e-06
2.760000e+03	2.780000e+03	9.922800e-06	2.827621e-06	2.827621e-06
2.780000e+03	2.800000e+03	1.351320e-05	6.173032e-06	6.173032e-06
2.800000e+03	2.820000e+03	2.510800e-06	6.535761e-06	6.535761e-06
2.820000e+03	2.840000e+03	1.448923e-05	6.256493e-06	6.256493e-06
2.840000e+03	2.860000e+03	2.387147e-05	1.604956e-05	1.604956e-05
2.860000e+03	2.880000e+03	-3.975044e-06	1.675226e-05	1.675226e-05
2.880000e+03	2.900000e+03	-3.596147e-06	6.511515e-06	6.511515e-06
2.900000e+03	2.920000e+03	5.656825e-06	4.289969e-06	4.289969e-06
2.920000e+03	2.940000e+03	1.395378e-05	3.588113e-06	3.588113e-06
2.940000e+03	2.960000e+03	2.851973e-06	4.029051e-06	4.029051e-06
2.960000e+03	2.980000e+03	4.504767e-06	2.379706e-06	2.379706e-06
2.980000e+03	3.000000e+03	9.996940e-06	8.040888e-06	8.040888e-06
3.000000e+03	3.020000e+03	-8.848020e-08	8.385765e-06	8.385765e-06
3.020000e+03	3.040000e+03	4.402129e-06	4.291149e-06	4.291149e-06
3.040000e+03	3.060000e+03	7.468765e-06	3.297924e-06	3.297924e-06
3.060000e+03	3.080000e+03	1.324430e-05	5.704468e-06	5.704468e-06
3.080000e+03	3.100000e+03	-5.461325e-06	7.541331e-06	7.541331e-06
3.100000e+03	3.120000e+03	1.281325e-05	5.687095e-06	5.687095e-06
3.120000e+03	3.140000e+03	4.027184e-06	2.444561e-06	2.444561e-06
3.140000e+03	3.160000e+03	2.779057e-06	3.134590e-06	3.134590e-06
3.160000e+03	3.180000e+03	8.073415e-06	2.772162e-06	2.772162e-06
3.180000e+03	3.200000e+03	6.091995e-06	3.304549e-06	3.304549e-06
3.200000e+03	3.220000e+03	3.601361e-06	3.233412e-06	3.233412e-06
3.220000e+03	3.240000e+03	4.168595e-06	3.590281e-06	3.590281e-06
3.240000e+03	3.260000e+03	4.535893e-06	2.250948e-06	2.250948e-06
3.260000e+03	3.280000e+03	7.303980e-06	2.247256e-06	2.247256e-06
3.280000e+03	3.300000e+03	4.003805e-06	1.816464e-06	1.816464e-06
3.300000e+03	3.320000e+03	4.467663e-06	2.133661e-06	2.133661e-06
3.320000e+03	3.340000e+03	5.798275e-06	2.001413e-06	2.001413e-06
3.340000e+03	3.360000e+03	2.828860e-06	1.744523e-06	1.744523e-06
3.360000e+03	3.380000e+03	5.654330e-07	2.216480e-06	2.216480e-06
3.380000e+03	3.400000e+03	8.311075e-08	3.846951e-06	3.846951e-06
3.400000e+03	3.420000e+03	4.867958e-06	2.478033e-06	2.478033e-06
3.420000e+03	3.440000e+03	7.637010e-06	4.162468e-06	4.162468e-06
3.440000e+03	3.460000e+03	1.453050e-06	3.937080e-06	3.937080e-06
3.460000e+03	3.480000e+03	5.838615e-06	2.789961e-06	2.789961e-06
3.480000e+03	3.500000e+03	1.157735e-06	2.063439e-06	2.063439e-06
3.500000e+03	3.520000e+03	2.575348e-06	1.850448e-06	1.850448e-06
3.520000e+03	3.540000e+03	8.062135e-07	2.054558e-06	2.054558e-06
3.540000e+03	3.560000e+03	4.399600e-06	1.062755e-06	1.062755e-06
3.560000e+03	3.580000e+03	1.967089e-06	1.141280e-06	1.141280e-06
3.580000e+03	3.600000e+03	-4.209375e-06	6.911919e-06	6.911919e-06
3.600000e+03	3.620000e+03	-1.891564e-06	2.970678e-06	2.970678e-06
3.620000e+03	3.640000e+03	-1.560408e-05	1.727494e-05	1.727494e-05
3.640000e+03	3.660000e+03	1.843399e-05	1.708199e-05	1.708199e-05
3.660000e+03	3.680000e+03	1.884841e-06	2.103429e-06	2.103429e-06
3.680000e+03	3.700000e+03	9.724470e-06	7.018176e-06	7.018176e-06
3.700000e+03	3.720000e+03	2.971086e-06	1.038690e-06	1.038690e-06
3.720000e+03	3.740000e+03	3.274062e-06	1.043777e-06	1.043777e-06
3.740000e+03	3.760000e+03	1.392347e-06	8.436043e-07	8.436043e-07
3.760000e+03	3.780000e+03	1.632420e-06	9.965739e-07	9.965739e-07
3.780000e+03	3.800000e+03	3.881475e-06	9.061970e-07	9.061970e-07
3.800000e+03	3.820000e+03	5.055635e-06	3.658015e-06	3.658015e-06
3.820000e+03	3.840000e+03	-9.378400e-08	4.146518e-06	4.146518e-06
3.840000e+03	3.860000e+03	1.490432e-06	2.248880e-06	2.248880e-06
3.860000e+03	3.880000e+03	9.098225e-07	1.499809e-06	1.499809e-06
3.880000e+03	3.900000e+03	1.056679e-06	8.148230e-07	8.148230e-07
3.900000e+03	3.920000e+03	1.049579e-06	1.621925e-06	1.621925e-06
3.920000e+03	3.940000e+03	1.992111e-06	2.043941e-06	2.043941e-06
3.940000e+03	3.960000e+03	2.458581e-06	8.050859e-07	8.050859e-07
3.960000e+03	3.980000e+03	1.452873e-06	1.069474e-06	1.069474e-06
3.980000e+03	4.000000e+03	7.365900e-07	1.576834e-06	1.576834e-06
4.000000e+03	4.020000e+03	5.355935e-07	2.242302e-06	2.242302e-06
4.020000e+03	4.040000e+03	-3.666998e-06	3.944016e-06	3.944016e-06
4.040000e+03	4.060000e+03	7.820545e-06	4.319583e-06	4.319583e-06
4.060000e+03	4.080000e+03	1.844351e-07	1.490938e-06	1.490938e-06
4.080000e+03	4.100000e+03	3.505305e-06	1.464440e-06	1.464440e-06
4.100000e+03	4.120000e+03	-2.957290e-06	3.802105e-06	3.802105e-06
4.120000e+03	4.140000e+03	5.452065e-06	3.892256e-06	3.892256e-06
4.140000e+03	4.160000e+03	2.401169e-06	1.174381e-06	1.174381e-06
4.160000e+03	4.180000e+03	1.102151e-06	7.790937e-07	7.790937e-07
4.180000e+03	4.200000e+03	1.197181e-06	6.524132e-07	6.524132e-07
4.200000e+03	4.220000e+03	2.931968e-06	2.333960e-06	2.333960e-06
4.220000e+03	4.240000e+03	-7.142550e-07	2.459748e-06	2.459748e-06
4.240000e+03	4.260000e+03	2.098745e-06	1.086170e-06	1.086170e-06
4.260000e+03	4.280000e+03	-4.113779e-07	1.135730e-06	1.135730e-06
4.280000e+03	4.300000e+03	-8.823875e-07	1.414425e-06	1.414425e-06
4.300000e+03	4.320000e+03	1.671526e-06	7.920207e-07	7.920207e-07
4.320000e+03	4.340000e+03	1.492861e-06	9.625117e-07	9.625117e-07
4.340000e+03	4.360000e+03	1.841265e-06	2.180412e-06	2.180412e-06
4.360000e+03	4.380000e+03	-1.762886e-06	4.931595e-06	4.931595e-06
4.380000e+03	4.400000e+03	2.782670e-07	1.266817e-06	1.266817e-06
4.400000e+03	4.420000e+03	4.262483e-07	6.582051e-07	6.582051e-07
4.420000e+03	4.440000e+03	1.516659e-06	8.259021e-07	8.259021e-07
4.440000e+03	4.460000e+03	-1.827956e-06	1.112059e-06	1.112059e-06
4.460000e+03	4.480000e+03	9.263560e-07	8.752771e-07	8.752771e-07
4.480000e+03	4.500000e+03	6.205085e-07	5.715322e-07	5.715322e-07
4.500000e+03	4.520000e+03	1.027280e-06	7.208620e-07	7.208620e-07
4.520000e+03	4.540000e+03	7.844825e-07	1.018189e-06	1.018189e-06
4.540000e+03	4.560000e+03	2.783966e-06	5.788374e-06	5.788374e-06
4.560000e+03	4.580000e+03	3.164697e-06	2.507176e-06	2.507176e-06
4.580000e+03	4.600000e+03	8.723925e-07	4.068601e-07	4.068601e-07
4.600000e+03	4.620000e+03	-6.684585e-09	7.741997e-07	7.741997e-07
4.620000e+03	4.640000e+03	1.065038e-06	7.716322e-07	7.716322e-07
4.640000e+03	4.660000e+03	1.085920e-06	3.198498e-07	3.198498e-07
4.660000e+03	4.680000e+03	5.585060e-07	3.496472e-07	3.496472e-07
4.680000e+03	4.700000e+03	2.684680e-07	4.286278e-07	4.286278e-07
4.700000e+03	4.720000e+03	6.350315e-07	3.551454e-07	3.551454e-07
4.720000e+03	4.740000e+03	5.543730e-08	3.931654e-07	3.931654e-07
4.740000e+03	4.760000e+03	1.142502e-07	3.496440e-07	3.496440e-07
4.760000e+03	4.780000e+03	7.957535e-07	3.644989e-07	3.644989e-07
4.780000e+03	4.800000e+03	6.711960e-07	2.744889e-07	2.744889e-07
4.800000e+03	4.820000e+03	5.457570e-07	3.241412e-07	3.241412e-07
4.820000e+03	4.840000e+03	1.132300e-07	2.231000e-07	2.231000e-07
4.840000e+03	4.860000e+03	3.668221e-07	2.260389e-07	2.260389e-07
4.860000e+03	4.880000e+03	9.354445e-07	7.230883e-07	7.230883e-07
4.880000e+03	4.900000e+03	7.053165e-07	2.269738e-07	2.269738e-07
4.900000e+03	4.920000e+03	-2.262632e-07	5.251964e-07	5.251964e-07
4.920000e+03	4.940000e+03	6.726410e-07	2.583099e-07	2.583099e-07
4.940000e+03	4.960000e+03	2.019924e-07	2.070534e-07	2.070534e-07
4.960000e+03	4.980000e+03	2.835944e-08	3.560004e-07	3.560004e-07
4.980000e+03	5.000000e+03	-2.535063e-07	4.066092e-07	4.066092e-07
5.000000e+03	5.020000e+03	3.316199e-07	3.769559e-07	3.769559e-07
5.020000e+03	5.040000e+03	-1.013251e-07	5.821540e-07	5.821540e-07
5.040000e+03	5.060000e+03	1.041438e-04	1.032994e-04	1.032994e-04
5.060000e+03	5.080000e+03	-1.035560e-04	1.035653e-04	1.035653e-04
5.080000e+03	5.100000e+03	1.735671e-07	2.010857e-07	2.010857e-07
5.100000e+03	5.120000e+03	5.000920e-07	2.215279e-07	2.215279e-07
5.120000e+03	5.140000e+03	-4.442732e-07	6.335933e-07	6.335933e-07
5.140000e+03	5.160000e+03	1.189206e-06	6.455515e-07	6.455515e-07
5.160000e+03	5.180000e+03	-3.729088e-07	3.211087e-07	3.211087e-07
5.180000e+03	5.200000e+03	1.440608e-07	1.473778e-07	1.473778e-07
5.200000e+03	5.220000e+03	1.415734e-07	1.858735e-07	1.858735e-07
5.220000e+03	5.240000e+03	4.743899e-07	1.546893e-07	1.546893e-07
5.240000e+03	5.260000e+03	3.888458e-07	1.618799e-07	1.618799e-07
5.260000e+03	5.280000e+03	2.524855e-08	1.610459e-07	1.610459e-07
5.280000e+03	5.300000e+03	2.522632e-07	7.796921e-08	7.796921e-08
5.300000e+03	5.320000e+03	4.086448e-07	4.104117e-07	4.104117e-07
5.320000e+03	5.340000e+03	3.162298e-07	1.585718e-07	1.585718e-07
5.340000e+03	5.360000e+03	1.688758e-07	1.225762e-07	1.225762e-07
5.360000e+03	5.380000e+03	-3.594416e-07	4.046932e-07	4.046932e-07
5.380000e+03	5.400000e+03	2.855959e-07	9.713926e-08	9.713926e-08
5.400000e+03	5.420000e+03	4.226349e-07	1.855478e-07	1.855478e-07
5.420000e+03	5.440000e+03	-5.181725e-08	1.819424e-07	1.819424e-07
5.440000e+03	5.460000e+03	-5.075165e-07	4.999642e-07	4.999642e-07
5.460000e+03	5.480000e+03	6.831365e-07	4.896729e-07	4.896729e-07
5.480000e+03	5.500000e+03	2.325463e-08	1.037642e-07	1.037642e-07
5.500000e+03	5.520000e+03	4.961942e-07	4.436241e-07	4.436241e-07
5.520000e+03	5.540000e+03	-9.247565e-08	2.443033e-07	2.443033e-07
5.540000e+03	5.560000e+03	6.421480e-08	6.384804e-07	6.384804e-07
5.560000e+03	5.580000e+03	1.191572e-07	1.005146e-07	1.005146e-07
5.580000e+03	5.600000e+03	-6.233370e-07	5.343660e-07	5.343660e-07
5.600000e+03	5.620000e+03	1.085507e-07	9.038338e-08	9.038338e-08
5.620000e+03	5.640000e+03	1.247910e-07	1.289494e-07	1.289494e-07
5.640000e+03	5.660000e+03	9.780370e-08	1.705329e-07	1.705329e-07
5.660000e+03	5.680000e+03	-9.610370e-08	1.291998e-07	1.291998e-07
5.680000e+03	5.700000e+03	1.833929e-07	1.000137e-07	1.000137e-07
5.700000e+03	5.720000e+03	2.993546e-07	2.415786e-07	2.415786e-07
5.720000e+03	5.740000e+03	2.427488e-07	1.107471e-07	1.107471e-07
5.740000e+03	5.760000e+03	2.616732e-07	2.582577e-07	2.582577e-07
5.760000e+03	5.780000e+03	-6.901385e-08	2.546799e-07	2.546799e-07
5.780000e+03	5.800000e+03	-1.620283e-08	7.833050e-08	7.833050e-08
5.800000e+03	5.820000e+03	1.129167e-07	5.880043e-08	5.880043e-08
5.820000e+03	5.840000e+03	2.453827e-09	4.905774e-08	4.905774e-08
5.840000e+03	5.860000e+03	1.035114e-07	3.513348e-08	3.513348e-08
5.860000e+03	5.880000e+03	4.057187e-09	5.885614e-08	5.885614e-08
5.880000e+03	5.900000e+03	2.245021e-07	8.671388e-08	8.671388e-08
5.900000e+03	5.920000e+03	7.130810e-08	8.844098e-08	8.844098e-08
5.920000e+03	5.940000e+03	4.165906e-08	4.462931e-08	4.462931e-08
5.940000e+03	5.960000e+03	9.341760e-08	7.046034e-08	7.046034e-08
5.960000e+03	5.980000e+03	-1.086741e-08	4.256010e-08	4.256010e-08
5.980000e+03	6.000000e+03	7.769990e-08	7.008382e-08	7.008382e-08
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/hjets-fig/deltay_jj.dat <==
# BEGIN PLOT
Rebin=4
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to LO
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
XLabel=$\Delta y_{jj}$ 
YLabel=$ \text{d} \sigma/ \text{d}  \Delta y_{jj}$ (pb)
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=2.8278767391252874e-05
Title=LO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	2.794699e-01	7.438735e-04	7.438735e-04
2.000000e-01	4.000000e-01	2.946084e-01	1.751584e-03	1.751584e-03
4.000000e-01	6.000000e-01	3.036159e-01	1.139997e-03	1.139997e-03
6.000000e-01	8.000000e-01	2.604191e-01	2.090518e-03	2.090518e-03
8.000000e-01	1.000000e+00	2.166543e-01	1.046556e-03	1.046556e-03
1.000000e+00	1.200000e+00	1.823906e-01	5.760959e-04	5.760959e-04
1.200000e+00	1.400000e+00	1.518191e-01	4.876082e-04	4.876082e-04
1.400000e+00	1.600000e+00	1.297779e-01	4.482502e-04	4.482502e-04
1.600000e+00	1.800000e+00	1.164788e-01	8.846745e-04	8.846745e-04
1.800000e+00	2.000000e+00	1.068904e-01	3.730763e-04	3.730763e-04
2.000000e+00	2.200000e+00	1.024561e-01	4.093075e-04	4.093075e-04
2.200000e+00	2.400000e+00	1.009138e-01	5.438791e-04	5.438791e-04
2.400000e+00	2.600000e+00	1.007677e-01	4.837904e-04	4.837904e-04
2.600000e+00	2.800000e+00	1.029141e-01	1.807576e-03	1.807576e-03
2.800000e+00	3.000000e+00	1.024350e-01	5.257602e-04	5.257602e-04
3.000000e+00	3.200000e+00	1.042374e-01	1.072633e-03	1.072633e-03
3.200000e+00	3.400000e+00	1.047048e-01	7.482720e-04	7.482720e-04
3.400000e+00	3.600000e+00	1.052297e-01	1.287745e-03	1.287745e-03
3.600000e+00	3.800000e+00	1.037877e-01	9.704538e-04	9.704538e-04
3.800000e+00	4.000000e+00	1.009610e-01	6.523237e-04	6.523237e-04
4.000000e+00	4.200000e+00	9.676205e-02	4.538692e-04	4.538692e-04
4.200000e+00	4.400000e+00	9.314965e-02	4.378714e-04	4.378714e-04
4.400000e+00	4.600000e+00	8.799540e-02	8.255271e-04	8.255271e-04
4.600000e+00	4.800000e+00	8.276825e-02	5.607207e-04	5.607207e-04
4.800000e+00	5.000000e+00	7.535370e-02	3.850616e-04	3.850616e-04
5.000000e+00	5.200000e+00	6.856855e-02	3.717227e-04	3.717227e-04
5.200000e+00	5.400000e+00	6.192415e-02	4.476115e-04	4.476115e-04
5.400000e+00	5.600000e+00	5.538285e-02	7.412623e-04	7.412623e-04
5.600000e+00	5.800000e+00	4.754000e-02	4.321167e-04	4.321167e-04
5.800000e+00	6.000000e+00	4.047144e-02	4.878425e-04	4.878425e-04
6.000000e+00	6.200000e+00	3.370958e-02	2.819736e-04	2.819736e-04
6.200000e+00	6.400000e+00	2.902192e-02	1.586289e-03	1.586289e-03
6.400000e+00	6.600000e+00	2.277076e-02	2.419821e-04	2.419821e-04
6.600000e+00	6.800000e+00	1.754063e-02	1.923282e-04	1.923282e-04
6.800000e+00	7.000000e+00	1.432507e-02	3.541163e-04	3.541163e-04
7.000000e+00	7.200000e+00	1.069042e-02	2.559947e-04	2.559947e-04
7.200000e+00	7.400000e+00	7.702025e-03	1.371349e-04	1.371349e-04
7.400000e+00	7.600000e+00	5.719600e-03	1.409405e-04	1.409405e-04
7.600000e+00	7.800000e+00	3.846223e-03	1.084545e-04	1.084545e-04
7.800000e+00	8.000000e+00	2.705964e-03	8.430463e-05	8.430463e-05
8.000000e+00	8.200000e+00	1.596487e-03	4.488299e-05	4.488299e-05
8.200000e+00	8.400000e+00	1.009142e-03	3.635975e-05	3.635975e-05
8.400000e+00	8.600000e+00	5.954970e-04	2.923654e-05	2.923654e-05
8.600000e+00	8.800000e+00	3.373529e-04	1.860418e-05	1.860418e-05
8.800000e+00	9.000000e+00	1.865331e-04	1.845972e-05	1.845972e-05
9.000000e+00	9.200000e+00	8.260585e-05	7.726953e-06	7.726953e-06
9.200000e+00	9.400000e+00	2.947107e-05	3.706856e-06	3.706856e-06
9.400000e+00	9.600000e+00	1.142633e-05	1.592586e-06	1.592586e-06
9.600000e+00	9.800000e+00	3.135002e-06	6.434827e-07	6.434827e-07
9.800000e+00	1.000000e+01	1.419873e-06	1.175966e-06	1.175966e-06
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=2.2428367239344402e-05
Title=NLO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.522064e-01	4.842580e-02	4.842580e-02
2.000000e-01	4.000000e-01	3.174649e-01	4.312721e-03	4.312721e-03
4.000000e-01	6.000000e-01	3.301778e-01	6.897224e-03	6.897224e-03
6.000000e-01	8.000000e-01	2.786641e-01	5.356641e-03	5.356641e-03
8.000000e-01	1.000000e+00	2.304597e-01	6.476704e-03	6.476704e-03
1.000000e+00	1.200000e+00	1.982816e-01	3.930725e-03	3.930725e-03
1.200000e+00	1.400000e+00	1.688564e-01	3.490587e-03	3.490587e-03
1.400000e+00	1.600000e+00	1.523197e-01	2.845643e-03	2.845643e-03
1.600000e+00	1.800000e+00	1.261378e-01	2.126259e-03	2.126259e-03
1.800000e+00	2.000000e+00	1.194023e-01	2.348809e-03	2.348809e-03
2.000000e+00	2.200000e+00	1.087820e-01	1.950092e-03	1.950092e-03
2.200000e+00	2.400000e+00	8.782445e-02	1.487271e-02	1.487271e-02
2.400000e+00	2.600000e+00	1.085251e-01	3.274930e-03	3.274930e-03
2.600000e+00	2.800000e+00	1.013371e-01	1.758737e-03	1.758737e-03
2.800000e+00	3.000000e+00	9.753300e-02	1.801998e-03	1.801998e-03
3.000000e+00	3.200000e+00	9.277960e-02	6.695172e-03	6.695172e-03
3.200000e+00	3.400000e+00	9.748800e-02	4.363388e-03	4.363388e-03
3.400000e+00	3.600000e+00	9.783750e-02	1.939572e-03	1.939572e-03
3.600000e+00	3.800000e+00	9.224140e-02	2.624275e-03	2.624275e-03
3.800000e+00	4.000000e+00	9.288900e-02	2.195014e-03	2.195014e-03
4.000000e+00	4.200000e+00	9.301670e-02	3.124560e-03	3.124560e-03
4.200000e+00	4.400000e+00	8.167945e-02	2.782984e-03	2.782984e-03
4.400000e+00	4.600000e+00	7.765450e-02	2.093268e-03	2.093268e-03
4.600000e+00	4.800000e+00	6.806910e-02	3.961190e-03	3.961190e-03
4.800000e+00	5.000000e+00	7.125125e-02	1.952133e-03	1.952133e-03
5.000000e+00	5.200000e+00	6.404650e-02	2.143782e-03	2.143782e-03
5.200000e+00	5.400000e+00	5.902455e-02	2.812180e-03	2.812180e-03
5.400000e+00	5.600000e+00	5.210870e-02	1.693285e-03	1.693285e-03
5.600000e+00	5.800000e+00	4.348459e-02	3.012046e-03	3.012046e-03
5.800000e+00	6.000000e+00	4.326536e-02	2.927382e-03	2.927382e-03
6.000000e+00	6.200000e+00	3.528258e-02	1.545605e-03	1.545605e-03
6.200000e+00	6.400000e+00	2.871824e-02	1.269436e-03	1.269436e-03
6.400000e+00	6.600000e+00	2.176192e-02	1.022795e-03	1.022795e-03
6.600000e+00	6.800000e+00	1.984538e-02	1.714313e-03	1.714313e-03
6.800000e+00	7.000000e+00	1.598981e-02	9.080109e-04	9.080109e-04
7.000000e+00	7.200000e+00	1.077915e-02	6.445805e-04	6.445805e-04
7.200000e+00	7.400000e+00	8.430975e-03	4.790196e-04	4.790196e-04
7.400000e+00	7.600000e+00	6.306205e-03	5.123683e-04	5.123683e-04
7.600000e+00	7.800000e+00	4.510251e-03	6.022842e-04	6.022842e-04
7.800000e+00	8.000000e+00	2.976743e-03	4.890073e-04	4.890073e-04
8.000000e+00	8.200000e+00	1.527692e-03	3.408034e-04	3.408034e-04
8.200000e+00	8.400000e+00	4.436623e-04	8.070228e-04	8.070228e-04
8.400000e+00	8.600000e+00	7.640950e-04	7.429337e-05	7.429337e-05
8.600000e+00	8.800000e+00	3.650638e-04	5.069209e-05	5.069209e-05
8.800000e+00	9.000000e+00	1.875164e-04	6.171408e-05	6.171408e-05
9.000000e+00	9.200000e+00	1.191517e-04	1.609446e-05	1.609446e-05
9.200000e+00	9.400000e+00	4.672814e-05	9.651009e-06	9.651009e-06
9.400000e+00	9.600000e+00	1.302962e-05	3.211015e-06	3.211015e-06
9.600000e+00	9.800000e+00	2.548338e-06	1.012197e-06	1.012197e-06
9.800000e+00	1.000000e+01	7.814255e-07	2.789554e-07	2.789554e-07
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/hjets-fig/dijet_mass.dat <==
# BEGIN PLOT
Rebin=5
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio to LO
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
XLabel=$m_{jj}$ (GeV)
XMax=2000.0
YLabel=$ \text{d} \sigma/ \text{d}  m_{jj}$ (pb/GeV)
XMin=0
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=2.8278767391252874e-05
Title=LO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.719333e-05	3.227407e-06	3.227407e-06
2.000000e+01	4.000000e+01	8.805020e-04	2.353720e-05	2.353720e-05
4.000000e+01	6.000000e+01	1.257643e-03	8.605012e-06	8.605012e-06
6.000000e+01	8.000000e+01	2.405961e-03	1.338448e-05	1.338448e-05
8.000000e+01	1.000000e+02	4.679943e-03	1.126342e-05	1.126342e-05
1.000000e+02	1.200000e+02	1.569347e-03	4.954635e-06	4.954635e-06
1.200000e+02	1.400000e+02	1.522568e-03	6.298583e-06	6.298583e-06
1.400000e+02	1.600000e+02	1.462290e-03	4.957605e-06	4.957605e-06
1.600000e+02	1.800000e+02	1.362586e-03	3.772745e-06	3.772745e-06
1.800000e+02	2.000000e+02	1.275846e-03	1.052945e-05	1.052945e-05
2.000000e+02	2.200000e+02	1.171447e-03	9.469787e-06	9.469787e-06
2.200000e+02	2.400000e+02	1.083606e-03	8.318185e-06	8.318185e-06
2.400000e+02	2.600000e+02	9.803495e-04	5.718619e-06	5.718619e-06
2.600000e+02	2.800000e+02	9.020025e-04	4.439659e-06	4.439659e-06
2.800000e+02	3.000000e+02	8.495155e-04	6.715437e-06	6.715437e-06
3.000000e+02	3.200000e+02	7.872685e-04	9.530438e-06	9.530438e-06
3.200000e+02	3.400000e+02	7.249370e-04	3.976491e-06	3.976491e-06
3.400000e+02	3.600000e+02	6.811415e-04	5.104165e-06	5.104165e-06
3.600000e+02	3.800000e+02	6.453800e-04	4.358379e-06	4.358379e-06
3.800000e+02	4.000000e+02	6.126580e-04	6.041171e-06	6.041171e-06
4.000000e+02	4.200000e+02	5.795240e-04	1.177312e-05	1.177312e-05
4.200000e+02	4.400000e+02	5.398895e-04	2.814548e-06	2.814548e-06
4.400000e+02	4.600000e+02	5.077670e-04	2.333621e-06	2.333621e-06
4.600000e+02	4.800000e+02	4.995831e-04	1.702430e-05	1.702430e-05
4.800000e+02	5.000000e+02	4.514264e-04	2.105430e-06	2.105430e-06
5.000000e+02	5.200000e+02	4.305647e-04	2.177145e-06	2.177145e-06
5.200000e+02	5.400000e+02	4.188187e-04	2.681316e-06	2.681316e-06
5.400000e+02	5.600000e+02	3.958604e-04	2.342118e-06	2.342118e-06
5.600000e+02	5.800000e+02	3.831459e-04	2.967052e-06	2.967052e-06
5.800000e+02	6.000000e+02	3.651993e-04	7.659370e-06	7.659370e-06
6.000000e+02	6.200000e+02	3.455715e-04	2.094911e-06	2.094911e-06
6.200000e+02	6.400000e+02	3.396598e-04	5.661806e-06	5.661806e-06
6.400000e+02	6.600000e+02	3.200196e-04	2.155610e-06	2.155610e-06
6.600000e+02	6.800000e+02	3.044234e-04	2.615358e-06	2.615358e-06
6.800000e+02	7.000000e+02	2.904022e-04	2.030278e-06	2.030278e-06
7.000000e+02	7.200000e+02	2.835510e-04	3.337509e-06	3.337509e-06
7.200000e+02	7.400000e+02	2.667802e-04	2.597763e-06	2.597763e-06
7.400000e+02	7.600000e+02	2.615335e-04	3.944870e-06	3.944870e-06
7.600000e+02	7.800000e+02	2.481224e-04	2.352160e-06	2.352160e-06
7.800000e+02	8.000000e+02	2.446664e-04	6.804050e-06	6.804050e-06
8.000000e+02	8.200000e+02	2.297164e-04	2.029963e-06	2.029963e-06
8.200000e+02	8.400000e+02	2.223808e-04	1.911655e-06	1.911655e-06
8.400000e+02	8.600000e+02	2.116652e-04	1.757525e-06	1.757525e-06
8.600000e+02	8.800000e+02	2.024945e-04	1.777946e-06	1.777946e-06
8.800000e+02	9.000000e+02	1.966961e-04	2.087098e-06	2.087098e-06
9.000000e+02	9.200000e+02	1.905544e-04	1.874015e-06	1.874015e-06
9.200000e+02	9.400000e+02	1.843646e-04	1.845107e-06	1.845107e-06
9.400000e+02	9.600000e+02	1.782074e-04	1.819756e-06	1.819756e-06
9.600000e+02	9.800000e+02	1.749945e-04	2.232644e-06	2.232644e-06
9.800000e+02	1.000000e+03	1.658130e-04	3.163139e-06	3.163139e-06
1.000000e+03	1.020000e+03	1.585738e-04	1.615391e-06	1.615391e-06
1.020000e+03	1.040000e+03	1.514725e-04	1.775454e-06	1.775454e-06
1.040000e+03	1.060000e+03	1.485709e-04	1.930971e-06	1.930971e-06
1.060000e+03	1.080000e+03	1.391639e-04	1.445611e-06	1.445611e-06
1.080000e+03	1.100000e+03	1.372520e-04	1.588634e-06	1.588634e-06
1.100000e+03	1.120000e+03	1.304425e-04	1.498210e-06	1.498210e-06
1.120000e+03	1.140000e+03	1.272121e-04	1.500243e-06	1.500243e-06
1.140000e+03	1.160000e+03	1.214145e-04	1.414582e-06	1.414582e-06
1.160000e+03	1.180000e+03	1.201558e-04	1.431885e-06	1.431885e-06
1.180000e+03	1.200000e+03	1.151262e-04	1.360856e-06	1.360856e-06
1.200000e+03	1.220000e+03	1.146215e-04	1.547100e-06	1.547100e-06
1.220000e+03	1.240000e+03	1.069556e-04	1.445175e-06	1.445175e-06
1.240000e+03	1.260000e+03	1.175646e-04	1.573410e-05	1.573410e-05
1.260000e+03	1.280000e+03	9.747205e-05	1.185766e-06	1.185766e-06
1.280000e+03	1.300000e+03	9.496650e-05	1.130144e-06	1.130144e-06
1.300000e+03	1.320000e+03	9.263900e-05	1.220656e-06	1.220656e-06
1.320000e+03	1.340000e+03	9.088210e-05	1.144233e-06	1.144233e-06
1.340000e+03	1.360000e+03	8.818135e-05	1.465893e-06	1.465893e-06
1.360000e+03	1.380000e+03	8.514355e-05	1.317402e-06	1.317402e-06
1.380000e+03	1.400000e+03	8.157325e-05	1.255182e-06	1.255182e-06
1.400000e+03	1.420000e+03	7.991185e-05	1.326115e-06	1.326115e-06
1.420000e+03	1.440000e+03	7.826230e-05	2.486157e-06	2.486157e-06
1.440000e+03	1.460000e+03	7.584760e-05	1.171686e-06	1.171686e-06
1.460000e+03	1.480000e+03	6.986495e-05	9.848495e-07	9.848495e-07
1.480000e+03	1.500000e+03	7.069990e-05	1.429596e-06	1.429596e-06
1.500000e+03	1.520000e+03	7.256410e-05	3.691476e-06	3.691476e-06
1.520000e+03	1.540000e+03	6.636190e-05	1.141868e-06	1.141868e-06
1.540000e+03	1.560000e+03	6.547175e-05	1.434779e-06	1.434779e-06
1.560000e+03	1.580000e+03	6.098755e-05	1.000319e-06	1.000319e-06
1.580000e+03	1.600000e+03	6.104065e-05	1.153546e-06	1.153546e-06
1.600000e+03	1.620000e+03	5.803400e-05	1.103541e-06	1.103541e-06
1.620000e+03	1.640000e+03	5.598315e-05	1.027481e-06	1.027481e-06
1.640000e+03	1.660000e+03	5.528290e-05	1.019481e-06	1.019481e-06
1.660000e+03	1.680000e+03	5.230085e-05	8.377368e-07	8.377368e-07
1.680000e+03	1.700000e+03	5.121500e-05	8.630920e-07	8.630920e-07
1.700000e+03	1.720000e+03	4.793742e-05	8.273918e-07	8.273918e-07
1.720000e+03	1.740000e+03	4.684336e-05	9.268634e-07	9.268634e-07
1.740000e+03	1.760000e+03	4.780942e-05	1.300709e-06	1.300709e-06
1.760000e+03	1.780000e+03	4.586564e-05	9.433634e-07	9.433634e-07
1.780000e+03	1.800000e+03	4.261928e-05	9.325854e-07	9.325854e-07
1.800000e+03	1.820000e+03	4.222312e-05	7.936781e-07	7.936781e-07
1.820000e+03	1.840000e+03	4.218707e-05	1.137781e-06	1.137781e-06
1.840000e+03	1.860000e+03	3.955827e-05	7.808119e-07	7.808119e-07
1.860000e+03	1.880000e+03	3.773758e-05	8.677972e-07	8.677972e-07
1.880000e+03	1.900000e+03	3.762437e-05	8.350663e-07	8.350663e-07
1.900000e+03	1.920000e+03	3.660969e-05	9.651040e-07	9.651040e-07
1.920000e+03	1.940000e+03	3.659671e-05	8.482981e-07	8.482981e-07
1.940000e+03	1.960000e+03	3.383799e-05	8.253702e-07	8.253702e-07
1.960000e+03	1.980000e+03	3.409257e-05	8.056853e-07	8.056853e-07
1.980000e+03	2.000000e+03	3.224840e-05	8.584524e-07	8.584524e-07
2.000000e+03	2.020000e+03	3.263065e-05	8.313315e-07	8.313315e-07
2.020000e+03	2.040000e+03	3.057834e-05	7.411370e-07	7.411370e-07
2.040000e+03	2.060000e+03	2.880768e-05	6.972835e-07	6.972835e-07
2.060000e+03	2.080000e+03	2.818501e-05	6.156210e-07	6.156210e-07
2.080000e+03	2.100000e+03	2.731468e-05	7.762546e-07	7.762546e-07
2.100000e+03	2.120000e+03	2.806358e-05	8.837246e-07	8.837246e-07
2.120000e+03	2.140000e+03	2.550366e-05	6.793714e-07	6.793714e-07
2.140000e+03	2.160000e+03	2.519179e-05	6.861204e-07	6.861204e-07
2.160000e+03	2.180000e+03	2.485947e-05	6.615561e-07	6.615561e-07
2.180000e+03	2.200000e+03	2.441798e-05	1.147651e-06	1.147651e-06
2.200000e+03	2.220000e+03	2.351589e-05	6.567048e-07	6.567048e-07
2.220000e+03	2.240000e+03	2.319106e-05	7.925491e-07	7.925491e-07
2.240000e+03	2.260000e+03	2.214117e-05	7.298067e-07	7.298067e-07
2.260000e+03	2.280000e+03	2.085792e-05	5.858127e-07	5.858127e-07
2.280000e+03	2.300000e+03	2.126472e-05	7.627560e-07	7.627560e-07
2.300000e+03	2.320000e+03	2.072615e-05	5.969491e-07	5.969491e-07
2.320000e+03	2.340000e+03	1.965195e-05	6.206460e-07	6.206460e-07
2.340000e+03	2.360000e+03	1.875936e-05	5.101818e-07	5.101818e-07
2.360000e+03	2.380000e+03	1.871005e-05	5.725838e-07	5.725838e-07
2.380000e+03	2.400000e+03	1.688476e-05	5.072785e-07	5.072785e-07
2.400000e+03	2.420000e+03	1.722219e-05	5.543194e-07	5.543194e-07
2.420000e+03	2.440000e+03	1.647165e-05	5.066641e-07	5.066641e-07
2.440000e+03	2.460000e+03	1.571447e-05	4.766255e-07	4.766255e-07
2.460000e+03	2.480000e+03	1.605385e-05	5.230311e-07	5.230311e-07
2.480000e+03	2.500000e+03	1.659218e-05	6.668992e-07	6.668992e-07
2.500000e+03	2.520000e+03	1.426080e-05	4.125415e-07	4.125415e-07
2.520000e+03	2.540000e+03	1.533365e-05	6.846769e-07	6.846769e-07
2.540000e+03	2.560000e+03	1.544305e-05	9.428836e-07	9.428836e-07
2.560000e+03	2.580000e+03	1.280024e-05	3.772318e-07	3.772318e-07
2.580000e+03	2.600000e+03	1.342322e-05	4.762701e-07	4.762701e-07
2.600000e+03	2.620000e+03	1.302894e-05	6.374718e-07	6.374718e-07
2.620000e+03	2.640000e+03	1.234293e-05	3.837962e-07	3.837962e-07
2.640000e+03	2.660000e+03	1.211066e-05	4.010312e-07	4.010312e-07
2.660000e+03	2.680000e+03	1.193662e-05	4.636487e-07	4.636487e-07
2.680000e+03	2.700000e+03	1.126340e-05	3.934214e-07	3.934214e-07
2.700000e+03	2.720000e+03	1.253595e-05	1.798602e-06	1.798602e-06
2.720000e+03	2.740000e+03	1.076696e-05	4.698626e-07	4.698626e-07
2.740000e+03	2.760000e+03	1.104158e-05	4.319835e-07	4.319835e-07
2.760000e+03	2.780000e+03	1.009475e-05	3.600398e-07	3.600398e-07
2.780000e+03	2.800000e+03	1.008720e-05	3.556542e-07	3.556542e-07
2.800000e+03	2.820000e+03	9.449280e-06	3.868765e-07	3.868765e-07
2.820000e+03	2.840000e+03	9.005930e-06	3.427879e-07	3.427879e-07
2.840000e+03	2.860000e+03	9.648825e-06	3.959568e-07	3.959568e-07
2.860000e+03	2.880000e+03	9.197020e-06	3.988293e-07	3.988293e-07
2.880000e+03	2.900000e+03	9.558850e-06	3.967316e-07	3.967316e-07
2.900000e+03	2.920000e+03	1.204478e-05	3.021451e-06	3.021451e-06
2.920000e+03	2.940000e+03	7.954025e-06	3.225564e-07	3.225564e-07
2.940000e+03	2.960000e+03	8.028460e-06	3.610841e-07	3.610841e-07
2.960000e+03	2.980000e+03	8.801290e-06	7.038283e-07	7.038283e-07
2.980000e+03	3.000000e+03	7.498635e-06	4.263152e-07	4.263152e-07
3.000000e+03	3.020000e+03	6.902190e-06	2.803241e-07	2.803241e-07
3.020000e+03	3.040000e+03	6.935965e-06	3.254735e-07	3.254735e-07
3.040000e+03	3.060000e+03	6.881345e-06	3.087105e-07	3.087105e-07
3.060000e+03	3.080000e+03	6.270960e-06	2.695824e-07	2.695824e-07
3.080000e+03	3.100000e+03	7.100130e-06	4.875623e-07	4.875623e-07
3.100000e+03	3.120000e+03	5.802075e-06	2.407756e-07	2.407756e-07
3.120000e+03	3.140000e+03	6.854620e-06	4.713745e-07	4.713745e-07
3.140000e+03	3.160000e+03	6.070800e-06	2.411106e-07	2.411106e-07
3.160000e+03	3.180000e+03	6.503080e-06	6.065536e-07	6.065536e-07
3.180000e+03	3.200000e+03	5.974945e-06	3.232751e-07	3.232751e-07
3.200000e+03	3.220000e+03	5.703320e-06	2.685580e-07	2.685580e-07
3.220000e+03	3.240000e+03	5.446215e-06	3.645739e-07	3.645739e-07
3.240000e+03	3.260000e+03	5.131580e-06	4.753737e-07	4.753737e-07
3.260000e+03	3.280000e+03	5.004555e-06	3.182763e-07	3.182763e-07
3.280000e+03	3.300000e+03	5.186845e-06	2.931521e-07	2.931521e-07
3.300000e+03	3.320000e+03	4.593638e-06	2.865219e-07	2.865219e-07
3.320000e+03	3.340000e+03	4.685650e-06	2.881323e-07	2.881323e-07
3.340000e+03	3.360000e+03	4.177843e-06	3.122126e-07	3.122126e-07
3.360000e+03	3.380000e+03	4.547580e-06	2.697297e-07	2.697297e-07
3.380000e+03	3.400000e+03	4.213248e-06	3.168753e-07	3.168753e-07
3.400000e+03	3.420000e+03	4.209616e-06	2.423739e-07	2.423739e-07
3.420000e+03	3.440000e+03	3.732764e-06	1.959837e-07	1.959837e-07
3.440000e+03	3.460000e+03	3.814339e-06	2.231343e-07	2.231343e-07
3.460000e+03	3.480000e+03	3.831674e-06	3.165293e-07	3.165293e-07
3.480000e+03	3.500000e+03	3.368831e-06	1.889722e-07	1.889722e-07
3.500000e+03	3.520000e+03	3.426653e-06	2.186552e-07	2.186552e-07
3.520000e+03	3.540000e+03	3.826837e-06	5.051280e-07	5.051280e-07
3.540000e+03	3.560000e+03	3.202242e-06	1.647831e-07	1.647831e-07
3.560000e+03	3.580000e+03	3.150567e-06	1.859867e-07	1.859867e-07
3.580000e+03	3.600000e+03	3.129535e-06	2.556077e-07	2.556077e-07
3.600000e+03	3.620000e+03	3.312918e-06	3.135518e-07	3.135518e-07
3.620000e+03	3.640000e+03	3.537982e-06	3.224610e-07	3.224610e-07
3.640000e+03	3.660000e+03	2.865280e-06	1.943809e-07	1.943809e-07
3.660000e+03	3.680000e+03	2.774075e-06	2.411966e-07	2.411966e-07
3.680000e+03	3.700000e+03	2.753526e-06	1.877150e-07	1.877150e-07
3.700000e+03	3.720000e+03	2.619982e-06	1.652556e-07	1.652556e-07
3.720000e+03	3.740000e+03	2.474727e-06	1.388530e-07	1.388530e-07
3.740000e+03	3.760000e+03	2.677815e-06	2.524571e-07	2.524571e-07
3.760000e+03	3.780000e+03	2.359844e-06	1.913607e-07	1.913607e-07
3.780000e+03	3.800000e+03	2.335529e-06	2.012353e-07	2.012353e-07
3.800000e+03	3.820000e+03	2.669761e-06	3.592547e-07	3.592547e-07
3.820000e+03	3.840000e+03	2.624163e-06	2.561712e-07	2.561712e-07
3.840000e+03	3.860000e+03	2.186333e-06	1.962520e-07	1.962520e-07
3.860000e+03	3.880000e+03	1.726866e-06	1.085628e-07	1.085628e-07
3.880000e+03	3.900000e+03	1.914960e-06	1.426775e-07	1.426775e-07
3.900000e+03	3.920000e+03	1.836428e-06	1.255684e-07	1.255684e-07
3.920000e+03	3.940000e+03	1.872031e-06	1.522213e-07	1.522213e-07
3.940000e+03	3.960000e+03	1.672210e-06	1.233481e-07	1.233481e-07
3.960000e+03	3.980000e+03	1.728437e-06	1.445369e-07	1.445369e-07
3.980000e+03	4.000000e+03	1.342198e-06	7.561422e-08	7.561422e-08
4.000000e+03	4.020000e+03	1.537077e-06	1.152360e-07	1.152360e-07
4.020000e+03	4.040000e+03	1.457134e-06	1.060427e-07	1.060427e-07
4.040000e+03	4.060000e+03	1.722880e-06	1.322605e-07	1.322605e-07
4.060000e+03	4.080000e+03	1.578550e-06	1.519278e-07	1.519278e-07
4.080000e+03	4.100000e+03	1.629840e-06	1.783672e-07	1.783672e-07
4.100000e+03	4.120000e+03	1.396133e-06	9.654133e-08	9.654133e-08
4.120000e+03	4.140000e+03	1.459656e-06	1.785476e-07	1.785476e-07
4.140000e+03	4.160000e+03	1.160835e-06	1.056570e-07	1.056570e-07
4.160000e+03	4.180000e+03	1.273634e-06	1.821578e-07	1.821578e-07
4.180000e+03	4.200000e+03	1.275149e-06	1.875607e-07	1.875607e-07
4.200000e+03	4.220000e+03	1.179262e-06	1.077250e-07	1.077250e-07
4.220000e+03	4.240000e+03	1.183010e-06	1.234968e-07	1.234968e-07
4.240000e+03	4.260000e+03	1.413600e-06	1.604522e-07	1.604522e-07
4.260000e+03	4.280000e+03	1.003654e-06	7.291507e-08	7.291507e-08
4.280000e+03	4.300000e+03	9.687475e-07	9.560238e-08	9.560238e-08
4.300000e+03	4.320000e+03	8.252290e-07	5.429609e-08	5.429609e-08
4.320000e+03	4.340000e+03	7.875415e-07	5.799985e-08	5.799985e-08
4.340000e+03	4.360000e+03	1.015121e-06	9.217542e-08	9.217542e-08
4.360000e+03	4.380000e+03	8.946385e-07	6.469432e-08	6.469432e-08
4.380000e+03	4.400000e+03	8.074450e-07	6.818484e-08	6.818484e-08
4.400000e+03	4.420000e+03	8.812305e-07	7.547543e-08	7.547543e-08
4.420000e+03	4.440000e+03	9.609150e-07	1.183627e-07	1.183627e-07
4.440000e+03	4.460000e+03	1.016110e-06	1.293902e-07	1.293902e-07
4.460000e+03	4.480000e+03	8.884385e-07	1.011952e-07	1.011952e-07
4.480000e+03	4.500000e+03	8.186175e-07	9.324334e-08	9.324334e-08
4.500000e+03	4.520000e+03	7.465610e-07	6.084285e-08	6.084285e-08
4.520000e+03	4.540000e+03	6.221305e-07	4.916020e-08	4.916020e-08
4.540000e+03	4.560000e+03	6.613900e-07	1.073159e-07	1.073159e-07
4.560000e+03	4.580000e+03	6.128550e-07	5.749700e-08	5.749700e-08
4.580000e+03	4.600000e+03	5.911030e-07	6.146672e-08	6.146672e-08
4.600000e+03	4.620000e+03	6.849780e-07	8.067672e-08	8.067672e-08
4.620000e+03	4.640000e+03	5.933705e-07	4.226514e-08	4.226514e-08
4.640000e+03	4.660000e+03	6.509490e-07	6.040317e-08	6.040317e-08
4.660000e+03	4.680000e+03	6.645705e-07	8.243731e-08	8.243731e-08
4.680000e+03	4.700000e+03	6.376755e-07	8.241444e-08	8.241444e-08
4.700000e+03	4.720000e+03	5.790875e-07	6.223877e-08	6.223877e-08
4.720000e+03	4.740000e+03	5.289020e-07	3.950364e-08	3.950364e-08
4.740000e+03	4.760000e+03	5.032660e-07	4.142419e-08	4.142419e-08
4.760000e+03	4.780000e+03	5.445045e-07	5.812809e-08	5.812809e-08
4.780000e+03	4.800000e+03	4.687768e-07	5.058547e-08	5.058547e-08
4.800000e+03	4.820000e+03	5.713945e-07	5.989144e-08	5.989144e-08
4.820000e+03	4.840000e+03	4.238261e-07	3.826158e-08	3.826158e-08
4.840000e+03	4.860000e+03	4.729226e-07	6.022086e-08	6.022086e-08
4.860000e+03	4.880000e+03	5.175020e-07	1.100991e-07	1.100991e-07
4.880000e+03	4.900000e+03	4.237569e-07	4.649995e-08	4.649995e-08
4.900000e+03	4.920000e+03	3.791635e-07	3.517685e-08	3.517685e-08
4.920000e+03	4.940000e+03	4.254338e-07	4.428742e-08	4.428742e-08
4.940000e+03	4.960000e+03	4.168406e-07	3.978685e-08	3.978685e-08
4.960000e+03	4.980000e+03	3.300934e-07	2.881293e-08	2.881293e-08
4.980000e+03	5.000000e+03	3.239517e-07	2.782424e-08	2.782424e-08
5.000000e+03	5.020000e+03	3.574604e-07	3.317947e-08	3.317947e-08
5.020000e+03	5.040000e+03	3.428632e-07	2.829427e-08	2.829427e-08
5.040000e+03	5.060000e+03	2.930222e-07	3.258032e-08	3.258032e-08
5.060000e+03	5.080000e+03	2.744347e-07	2.686836e-08	2.686836e-08
5.080000e+03	5.100000e+03	3.017036e-07	3.442628e-08	3.442628e-08
5.100000e+03	5.120000e+03	3.124045e-07	6.008544e-08	6.008544e-08
5.120000e+03	5.140000e+03	2.798330e-07	3.478890e-08	3.478890e-08
5.140000e+03	5.160000e+03	2.801960e-07	3.549396e-08	3.549396e-08
5.160000e+03	5.180000e+03	2.596878e-07	2.784453e-08	2.784453e-08
5.180000e+03	5.200000e+03	2.583579e-07	2.662156e-08	2.662156e-08
5.200000e+03	5.220000e+03	2.401706e-07	2.770036e-08	2.770036e-08
5.220000e+03	5.240000e+03	1.927051e-07	1.677233e-08	1.677233e-08
5.240000e+03	5.260000e+03	2.018208e-07	1.849761e-08	1.849761e-08
5.260000e+03	5.280000e+03	2.603711e-07	3.492255e-08	3.492255e-08
5.280000e+03	5.300000e+03	2.587054e-07	2.925258e-08	2.925258e-08
5.300000e+03	5.320000e+03	2.096219e-07	2.192753e-08	2.192753e-08
5.320000e+03	5.340000e+03	2.176132e-07	2.166237e-08	2.166237e-08
5.340000e+03	5.360000e+03	2.235409e-07	3.406338e-08	3.406338e-08
5.360000e+03	5.380000e+03	1.908267e-07	2.331702e-08	2.331702e-08
5.380000e+03	5.400000e+03	1.620801e-07	1.625971e-08	1.625971e-08
5.400000e+03	5.420000e+03	1.498880e-07	1.255397e-08	1.255397e-08
5.420000e+03	5.440000e+03	1.687371e-07	2.374658e-08	2.374658e-08
5.440000e+03	5.460000e+03	1.428925e-07	1.257789e-08	1.257789e-08
5.460000e+03	5.480000e+03	1.934307e-07	4.179158e-08	4.179158e-08
5.480000e+03	5.500000e+03	1.636877e-07	3.270972e-08	3.270972e-08
5.500000e+03	5.520000e+03	1.723693e-07	3.897696e-08	3.897696e-08
5.520000e+03	5.540000e+03	1.368373e-07	1.561760e-08	1.561760e-08
5.540000e+03	5.560000e+03	1.441379e-07	1.849272e-08	1.849272e-08
5.560000e+03	5.580000e+03	1.448031e-07	2.283451e-08	2.283451e-08
5.580000e+03	5.600000e+03	1.476109e-07	1.762388e-08	1.762388e-08
5.600000e+03	5.620000e+03	1.178551e-07	1.335256e-08	1.335256e-08
5.620000e+03	5.640000e+03	1.237300e-07	2.357491e-08	2.357491e-08
5.640000e+03	5.660000e+03	9.924415e-08	1.581932e-08	1.581932e-08
5.660000e+03	5.680000e+03	1.146548e-07	1.930666e-08	1.930666e-08
5.680000e+03	5.700000e+03	1.051956e-07	1.082057e-08	1.082057e-08
5.700000e+03	5.720000e+03	1.104024e-07	1.285252e-08	1.285252e-08
5.720000e+03	5.740000e+03	1.012544e-07	1.290307e-08	1.290307e-08
5.740000e+03	5.760000e+03	8.463765e-08	8.873105e-09	8.873105e-09
5.760000e+03	5.780000e+03	7.990520e-08	1.063409e-08	1.063409e-08
5.780000e+03	5.800000e+03	9.537490e-08	1.454306e-08	1.454306e-08
5.800000e+03	5.820000e+03	1.100253e-07	2.287414e-08	2.287414e-08
5.820000e+03	5.840000e+03	6.900605e-08	7.418158e-09	7.418158e-09
5.840000e+03	5.860000e+03	8.411445e-08	1.149988e-08	1.149988e-08
5.860000e+03	5.880000e+03	7.205240e-08	1.023847e-08	1.023847e-08
5.880000e+03	5.900000e+03	8.632475e-08	1.067714e-08	1.067714e-08
5.900000e+03	5.920000e+03	6.103690e-08	8.210824e-09	8.210824e-09
5.920000e+03	5.940000e+03	5.309150e-08	5.761853e-09	5.761853e-09
5.940000e+03	5.960000e+03	7.607045e-08	1.034374e-08	1.034374e-08
5.960000e+03	5.980000e+03	9.128470e-08	2.035165e-08	2.035165e-08
5.980000e+03	6.000000e+03	6.899700e-08	8.128668e-09	8.128668e-09
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=2.2428367239344402e-05
Title=NLO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.005456e-05	1.438284e-05	1.438284e-05
2.000000e+01	4.000000e+01	9.942000e-04	2.249230e-05	2.249230e-05
4.000000e+01	6.000000e+01	1.475218e-03	3.064482e-05	3.064482e-05
6.000000e+01	8.000000e+01	3.636818e-03	4.861059e-04	4.861059e-04
8.000000e+01	1.000000e+02	3.440567e-03	8.870782e-05	8.870782e-05
1.000000e+02	1.200000e+02	1.798833e-03	3.088650e-05	3.088650e-05
1.200000e+02	1.400000e+02	1.787244e-03	2.755300e-05	2.755300e-05
1.400000e+02	1.600000e+02	1.588767e-03	1.478475e-04	1.478475e-04
1.600000e+02	1.800000e+02	1.659185e-03	5.096464e-05	5.096464e-05
1.800000e+02	2.000000e+02	1.330948e-03	6.101774e-05	6.101774e-05
2.000000e+02	2.200000e+02	1.339524e-03	2.680217e-05	2.680217e-05
2.200000e+02	2.400000e+02	1.240060e-03	3.034364e-05	3.034364e-05
2.400000e+02	2.600000e+02	1.117413e-03	2.729481e-05	2.729481e-05
2.600000e+02	2.800000e+02	9.635300e-04	2.279709e-05	2.279709e-05
2.800000e+02	3.000000e+02	9.570520e-04	2.884756e-05	2.884756e-05
3.000000e+02	3.200000e+02	8.628285e-04	2.702405e-05	2.702405e-05
3.200000e+02	3.400000e+02	7.896575e-04	2.716602e-05	2.716602e-05
3.400000e+02	3.600000e+02	7.314575e-04	2.520708e-05	2.520708e-05
3.600000e+02	3.800000e+02	7.126710e-04	3.229301e-05	3.229301e-05
3.800000e+02	4.000000e+02	5.844470e-04	3.316036e-05	3.316036e-05
4.000000e+02	4.200000e+02	6.408645e-04	3.259405e-05	3.259405e-05
4.200000e+02	4.400000e+02	4.921295e-04	4.437051e-05	4.437051e-05
4.400000e+02	4.600000e+02	5.653860e-04	6.846826e-05	6.846826e-05
4.600000e+02	4.800000e+02	3.975400e-04	6.373351e-05	6.373351e-05
4.800000e+02	5.000000e+02	4.926954e-04	4.266676e-05	4.266676e-05
5.000000e+02	5.200000e+02	4.499767e-04	2.099596e-05	2.099596e-05
5.200000e+02	5.400000e+02	4.043084e-04	2.656368e-05	2.656368e-05
5.400000e+02	5.600000e+02	3.602822e-04	3.279724e-05	3.279724e-05
5.600000e+02	5.800000e+02	3.648956e-04	3.527142e-05	3.527142e-05
5.800000e+02	6.000000e+02	3.887749e-04	3.739405e-05	3.739405e-05
6.000000e+02	6.200000e+02	3.081938e-04	2.752956e-05	2.752956e-05
6.200000e+02	6.400000e+02	3.025233e-04	1.897680e-05	1.897680e-05
6.400000e+02	6.600000e+02	3.041593e-04	1.580758e-05	1.580758e-05
6.600000e+02	6.800000e+02	3.146735e-04	2.249853e-05	2.249853e-05
6.800000e+02	7.000000e+02	2.845996e-04	2.107607e-05	2.107607e-05
7.000000e+02	7.200000e+02	2.756706e-04	3.036911e-05	3.036911e-05
7.200000e+02	7.400000e+02	2.299666e-04	2.969830e-05	2.969830e-05
7.400000e+02	7.600000e+02	2.289707e-04	1.845526e-05	1.845526e-05
7.600000e+02	7.800000e+02	2.420903e-04	2.613132e-05	2.613132e-05
7.800000e+02	8.000000e+02	1.816668e-04	2.684352e-05	2.684352e-05
8.000000e+02	8.200000e+02	2.660984e-04	2.448228e-05	2.448228e-05
8.200000e+02	8.400000e+02	1.754333e-04	1.934433e-05	1.934433e-05
8.400000e+02	8.600000e+02	2.251338e-04	2.405210e-05	2.405210e-05
8.600000e+02	8.800000e+02	1.949168e-04	2.166660e-05	2.166660e-05
8.800000e+02	9.000000e+02	1.612964e-04	2.265238e-05	2.265238e-05
9.000000e+02	9.200000e+02	2.205792e-04	2.535459e-05	2.535459e-05
9.200000e+02	9.400000e+02	1.009718e-04	4.361616e-05	4.361616e-05
9.400000e+02	9.600000e+02	2.282310e-04	4.457120e-05	4.457120e-05
9.600000e+02	9.800000e+02	1.483666e-04	2.681448e-05	2.681448e-05
9.800000e+02	1.000000e+03	1.294217e-04	2.062398e-05	2.062398e-05
1.000000e+03	1.020000e+03	1.569855e-04	1.723030e-05	1.723030e-05
1.020000e+03	1.040000e+03	1.563418e-04	3.038977e-05	3.038977e-05
1.040000e+03	1.060000e+03	1.102242e-04	3.127035e-05	3.127035e-05
1.060000e+03	1.080000e+03	1.225279e-04	2.101953e-05	2.101953e-05
1.080000e+03	1.100000e+03	1.207011e-04	2.414149e-05	2.414149e-05
1.100000e+03	1.120000e+03	1.372300e-04	2.050662e-05	2.050662e-05
1.120000e+03	1.140000e+03	8.976395e-05	1.967257e-05	1.967257e-05
1.140000e+03	1.160000e+03	1.688029e-04	3.927956e-05	3.927956e-05
1.160000e+03	1.180000e+03	8.484170e-05	3.624869e-05	3.624869e-05
1.180000e+03	1.200000e+03	1.134171e-04	2.236625e-05	2.236625e-05
1.200000e+03	1.220000e+03	6.450170e-05	2.130145e-05	2.130145e-05
1.220000e+03	1.240000e+03	8.888200e-05	1.244351e-05	1.244351e-05
1.240000e+03	1.260000e+03	8.422690e-05	1.761896e-05	1.761896e-05
1.260000e+03	1.280000e+03	7.442700e-05	1.461562e-05	1.461562e-05
1.280000e+03	1.300000e+03	1.187723e-04	2.514927e-05	2.514927e-05
1.300000e+03	1.320000e+03	9.843240e-05	1.775901e-05	1.775901e-05
1.320000e+03	1.340000e+03	8.373270e-05	1.661232e-05	1.661232e-05
1.340000e+03	1.360000e+03	8.206580e-05	1.686158e-05	1.686158e-05
1.360000e+03	1.380000e+03	6.931925e-05	2.108473e-05	2.108473e-05
1.380000e+03	1.400000e+03	6.123055e-05	1.527253e-05	1.527253e-05
1.400000e+03	1.420000e+03	8.340040e-05	2.583831e-05	2.583831e-05
1.420000e+03	1.440000e+03	1.104884e-04	5.344684e-05	5.344684e-05
1.440000e+03	1.460000e+03	4.129600e-05	5.030522e-05	5.030522e-05
1.460000e+03	1.480000e+03	6.964850e-05	1.127105e-05	1.127105e-05
1.480000e+03	1.500000e+03	6.513350e-05	9.610912e-06	9.610912e-06
1.500000e+03	1.520000e+03	5.461160e-05	1.736666e-05	1.736666e-05
1.520000e+03	1.540000e+03	5.018310e-05	9.767864e-06	9.767864e-06
1.540000e+03	1.560000e+03	5.645740e-05	1.687902e-05	1.687902e-05
1.560000e+03	1.580000e+03	5.492365e-05	1.066511e-05	1.066511e-05
1.580000e+03	1.600000e+03	4.176323e-05	1.441694e-05	1.441694e-05
1.600000e+03	1.620000e+03	4.407253e-05	3.587174e-05	3.587174e-05
1.620000e+03	1.640000e+03	5.164580e-05	3.785823e-05	3.785823e-05
1.640000e+03	1.660000e+03	7.214370e-05	1.600768e-05	1.600768e-05
1.660000e+03	1.680000e+03	2.972612e-05	1.550141e-05	1.550141e-05
1.680000e+03	1.700000e+03	7.455590e-05	1.743001e-05	1.743001e-05
1.700000e+03	1.720000e+03	2.912548e-05	1.685039e-05	1.685039e-05
1.720000e+03	1.740000e+03	4.899843e-05	1.587841e-05	1.587841e-05
1.740000e+03	1.760000e+03	5.222545e-05	8.109824e-06	8.109824e-06
1.760000e+03	1.780000e+03	2.584673e-05	1.151165e-05	1.151165e-05
1.780000e+03	1.800000e+03	-4.803526e-05	1.047721e-04	1.047721e-04
1.800000e+03	1.820000e+03	1.584697e-04	1.088642e-04	1.088642e-04
1.820000e+03	1.840000e+03	-2.381096e-06	2.717761e-05	2.717761e-05
1.840000e+03	1.860000e+03	6.122160e-05	2.019124e-05	2.019124e-05
1.860000e+03	1.880000e+03	1.664937e-05	2.150856e-05	2.150856e-05
1.880000e+03	1.900000e+03	3.714372e-05	1.348200e-05	1.348200e-05
1.900000e+03	1.920000e+03	-4.272833e-05	6.796760e-05	6.796760e-05
1.920000e+03	1.940000e+03	1.170207e-04	6.998312e-05	6.998312e-05
1.940000e+03	1.960000e+03	3.208055e-05	1.164106e-05	1.164106e-05
1.960000e+03	1.980000e+03	3.631374e-05	7.107605e-06	7.107605e-06
1.980000e+03	2.000000e+03	1.456976e-05	1.047188e-05	1.047188e-05
2.000000e+03	2.020000e+03	2.526514e-05	7.836195e-06	7.836195e-06
2.020000e+03	2.040000e+03	3.254464e-05	1.296676e-05	1.296676e-05
2.040000e+03	2.060000e+03	1.121134e-05	1.426606e-05	1.426606e-05
2.060000e+03	2.080000e+03	4.181473e-05	1.419849e-05	1.419849e-05
2.080000e+03	2.100000e+03	2.123137e-05	1.503696e-05	1.503696e-05
2.100000e+03	2.120000e+03	2.188766e-05	8.424749e-06	8.424749e-06
2.120000e+03	2.140000e+03	3.584100e-05	1.406383e-05	1.406383e-05
2.140000e+03	2.160000e+03	3.336965e-05	9.659652e-06	9.659652e-06
2.160000e+03	2.180000e+03	8.696405e-06	8.048450e-06	8.048450e-06
2.180000e+03	2.200000e+03	1.439263e-05	8.119575e-06	8.119575e-06
2.200000e+03	2.220000e+03	3.772752e-05	7.969075e-06	7.969075e-06
2.220000e+03	2.240000e+03	1.867137e-05	7.726911e-06	7.726911e-06
2.240000e+03	2.260000e+03	2.923067e-05	8.311689e-06	8.311689e-06
2.260000e+03	2.280000e+03	1.579132e-05	8.574103e-06	8.574103e-06
2.280000e+03	2.300000e+03	2.327694e-05	1.034503e-05	1.034503e-05
2.300000e+03	2.320000e+03	8.306570e-06	1.096052e-05	1.096052e-05
2.320000e+03	2.340000e+03	2.565664e-05	1.233636e-05	1.233636e-05
2.340000e+03	2.360000e+03	1.782349e-05	9.614122e-06	9.614122e-06
2.360000e+03	2.380000e+03	-2.003506e-06	1.291444e-05	1.291444e-05
2.380000e+03	2.400000e+03	-4.697668e-06	2.683328e-05	2.683328e-05
2.400000e+03	2.420000e+03	4.815816e-05	2.595573e-05	2.595573e-05
2.420000e+03	2.440000e+03	2.214021e-05	1.156789e-05	1.156789e-05
2.440000e+03	2.460000e+03	2.010391e-05	3.916658e-06	3.916658e-06
2.460000e+03	2.480000e+03	1.504780e-05	4.122090e-06	4.122090e-06
2.480000e+03	2.500000e+03	-1.472744e-06	7.682345e-06	7.682345e-06
2.500000e+03	2.520000e+03	2.082762e-05	6.049533e-06	6.049533e-06
2.520000e+03	2.540000e+03	8.498620e-06	6.564198e-06	6.564198e-06
2.540000e+03	2.560000e+03	1.299643e-05	5.885590e-06	5.885590e-06
2.560000e+03	2.580000e+03	2.126677e-05	6.682172e-06	6.682172e-06
2.580000e+03	2.600000e+03	2.284738e-06	5.481298e-06	5.481298e-06
2.600000e+03	2.620000e+03	1.390071e-05	7.125765e-06	7.125765e-06
2.620000e+03	2.640000e+03	9.905705e-06	7.646494e-06	7.646494e-06
2.640000e+03	2.660000e+03	9.823625e-06	8.324829e-06	8.324829e-06
2.660000e+03	2.680000e+03	7.120520e-06	5.012407e-06	5.012407e-06
2.680000e+03	2.700000e+03	1.406051e-05	3.290812e-06	3.290812e-06
2.700000e+03	2.720000e+03	5.428210e-06	4.543591e-06	4.543591e-06
2.720000e+03	2.740000e+03	1.209595e-05	4.907148e-06	4.907148e-06
2.740000e+03	2.760000e+03	1.109547e-05	4.091985e-06	4.091985e-06
2.760000e+03	2.780000e+03	3.754535e-06	5.746499e-06	5.746499e-06
2.780000e+03	2.800000e+03	9.484365e-06	3.946331e-06	3.946331e-06
2.800000e+03	2.820000e+03	1.676600e-05	3.504143e-06	3.504143e-06
2.820000e+03	2.840000e+03	5.714075e-06	3.159314e-06	3.159314e-06
2.840000e+03	2.860000e+03	-2.422561e-05	3.221291e-05	3.221291e-05
2.860000e+03	2.880000e+03	6.451345e-06	4.041081e-06	4.041081e-06
2.880000e+03	2.900000e+03	1.077291e-06	3.989503e-06	3.989503e-06
2.900000e+03	2.920000e+03	1.089534e-05	2.444436e-06	2.444436e-06
2.920000e+03	2.940000e+03	9.238410e-06	1.955634e-06	1.955634e-06
2.940000e+03	2.960000e+03	8.692695e-06	2.197929e-06	2.197929e-06
2.960000e+03	2.980000e+03	7.924960e-05	4.133543e-05	4.133543e-05
2.980000e+03	3.000000e+03	-1.256144e-05	1.537691e-05	1.537691e-05
3.000000e+03	3.020000e+03	-1.008460e-05	1.075731e-05	1.075731e-05
3.020000e+03	3.040000e+03	7.695580e-06	3.084054e-06	3.084054e-06
3.040000e+03	3.060000e+03	1.323978e-05	4.247749e-06	4.247749e-06
3.060000e+03	3.080000e+03	-7.034390e-06	1.157625e-05	1.157625e-05
3.080000e+03	3.100000e+03	1.539180e-05	1.152965e-05	1.152965e-05
3.100000e+03	3.120000e+03	-3.182612e-06	5.016107e-06	5.016107e-06
3.120000e+03	3.140000e+03	1.341169e-05	5.225658e-06	5.225658e-06
3.140000e+03	3.160000e+03	6.766975e-07	6.070476e-06	6.070476e-06
3.160000e+03	3.180000e+03	8.323735e-06	6.837871e-06	6.837871e-06
3.180000e+03	3.200000e+03	1.091863e-05	5.186258e-06	5.186258e-06
3.200000e+03	3.220000e+03	5.277395e-06	2.065205e-06	2.065205e-06
3.220000e+03	3.240000e+03	3.531794e-06	2.435189e-06	2.435189e-06
3.240000e+03	3.260000e+03	5.934235e-06	3.142243e-06	3.142243e-06
3.260000e+03	3.280000e+03	2.603510e-05	1.271407e-05	1.271407e-05
3.280000e+03	3.300000e+03	3.005014e-06	2.956330e-06	2.956330e-06
3.300000e+03	3.320000e+03	-1.355432e-05	1.095903e-05	1.095903e-05
3.320000e+03	3.340000e+03	4.622676e-06	1.069205e-05	1.069205e-05
3.340000e+03	3.360000e+03	-8.091700e-07	2.379209e-06	2.379209e-06
3.360000e+03	3.380000e+03	8.426885e-06	3.894857e-06	3.894857e-06
3.380000e+03	3.400000e+03	2.663606e-06	2.879883e-06	2.879883e-06
3.400000e+03	3.420000e+03	-5.768630e-06	8.278380e-06	8.278380e-06
3.420000e+03	3.440000e+03	4.001661e-06	1.778789e-06	1.778789e-06
3.440000e+03	3.460000e+03	1.355046e-06	1.589713e-06	1.589713e-06
3.460000e+03	3.480000e+03	7.757055e-06	3.087726e-06	3.087726e-06
3.480000e+03	3.500000e+03	5.904060e-06	6.161073e-06	6.161073e-06
3.500000e+03	3.520000e+03	-6.159470e-06	6.348248e-06	6.348248e-06
3.520000e+03	3.540000e+03	5.380560e-06	2.474718e-06	2.474718e-06
3.540000e+03	3.560000e+03	3.563344e-06	1.110083e-06	1.110083e-06
3.560000e+03	3.580000e+03	4.334694e-07	1.897177e-06	1.897177e-06
3.580000e+03	3.600000e+03	4.526216e-06	2.215156e-06	2.215156e-06
3.600000e+03	3.620000e+03	8.371580e-07	2.044689e-06	2.044689e-06
3.620000e+03	3.640000e+03	3.906501e-06	2.489236e-06	2.489236e-06
3.640000e+03	3.660000e+03	-8.103190e-08	4.018116e-06	4.018116e-06
3.660000e+03	3.680000e+03	4.116519e-06	4.129276e-06	4.129276e-06
3.680000e+03	3.700000e+03	2.603959e-06	2.094742e-06	2.094742e-06
3.700000e+03	3.720000e+03	9.999070e-07	1.666430e-06	1.666430e-06
3.720000e+03	3.740000e+03	3.181722e-06	1.347432e-06	1.347432e-06
3.740000e+03	3.760000e+03	3.168447e-06	1.094257e-06	1.094257e-06
3.760000e+03	3.780000e+03	3.609103e-06	9.139758e-07	9.139758e-07
3.780000e+03	3.800000e+03	-8.172000e-08	2.218781e-06	2.218781e-06
3.800000e+03	3.820000e+03	2.904853e-06	2.299674e-06	2.299674e-06
3.820000e+03	3.840000e+03	5.772325e-06	4.643426e-06	4.643426e-06
3.840000e+03	3.860000e+03	2.954479e-06	6.739457e-06	6.739457e-06
3.860000e+03	3.880000e+03	-4.726308e-07	5.404218e-06	5.404218e-06
3.880000e+03	3.900000e+03	-5.022945e-07	9.343920e-07	9.343920e-07
3.900000e+03	3.920000e+03	-8.358845e-07	5.553141e-06	5.553141e-06
3.920000e+03	3.940000e+03	2.017770e-05	1.396288e-05	1.396288e-05
3.940000e+03	3.960000e+03	-1.389322e-06	3.300721e-06	3.300721e-06
3.960000e+03	3.980000e+03	1.875869e-06	1.369532e-06	1.369532e-06
3.980000e+03	4.000000e+03	-1.049029e-05	1.241311e-05	1.241311e-05
4.000000e+03	4.020000e+03	1.929347e-06	1.560884e-06	1.560884e-06
4.020000e+03	4.040000e+03	8.199815e-06	6.876883e-06	6.876883e-06
4.040000e+03	4.060000e+03	2.239476e-06	1.132220e-06	1.132220e-06
4.060000e+03	4.080000e+03	-5.357795e-06	6.924215e-06	6.924215e-06
4.080000e+03	4.100000e+03	-3.437628e-07	1.318541e-06	1.318541e-06
4.100000e+03	4.120000e+03	1.376855e-06	5.047992e-07	5.047992e-07
4.120000e+03	4.140000e+03	6.854185e-07	9.410442e-07	9.410442e-07
4.140000e+03	4.160000e+03	8.307385e-07	1.581375e-06	1.581375e-06
4.160000e+03	4.180000e+03	5.662085e-07	1.376270e-06	1.376270e-06
4.180000e+03	4.200000e+03	1.427632e-06	4.979144e-07	4.979144e-07
4.200000e+03	4.220000e+03	1.595502e-06	7.642972e-07	7.642972e-07
4.220000e+03	4.240000e+03	8.510805e-07	6.984087e-07	6.984087e-07
4.240000e+03	4.260000e+03	9.279630e-07	7.359202e-07	7.359202e-07
4.260000e+03	4.280000e+03	7.663345e-07	5.480910e-07	5.480910e-07
4.280000e+03	4.300000e+03	3.281560e-07	7.458706e-07	7.458706e-07
4.300000e+03	4.320000e+03	1.865424e-06	9.086707e-07	9.086707e-07
4.320000e+03	4.340000e+03	-1.934621e-07	6.817954e-07	6.817954e-07
4.340000e+03	4.360000e+03	7.432120e-07	1.051844e-06	1.051844e-06
4.360000e+03	4.380000e+03	-1.381111e-07	1.497543e-06	1.497543e-06
4.380000e+03	4.400000e+03	2.423562e-06	1.414032e-06	1.414032e-06
4.400000e+03	4.420000e+03	4.109502e-07	4.932223e-07	4.932223e-07
4.420000e+03	4.440000e+03	2.333643e-07	3.027122e-07	3.027122e-07
4.440000e+03	4.460000e+03	8.900160e-07	4.013573e-07	4.013573e-07
4.460000e+03	4.480000e+03	9.950565e-07	4.498383e-07	4.498383e-07
4.480000e+03	4.500000e+03	3.662075e-07	4.830663e-07	4.830663e-07
4.500000e+03	4.520000e+03	2.091751e-07	4.171174e-07	4.171174e-07
4.520000e+03	4.540000e+03	1.360976e-06	4.557053e-07	4.557053e-07
4.540000e+03	4.560000e+03	-2.970327e-07	9.400699e-07	9.400699e-07
4.560000e+03	4.580000e+03	9.877815e-07	1.445479e-06	1.445479e-06
4.580000e+03	4.600000e+03	2.806019e-06	1.628862e-06	1.628862e-06
4.600000e+03	4.620000e+03	-4.683497e-08	5.144866e-07	5.144866e-07
4.620000e+03	4.640000e+03	-2.437000e-07	1.268220e-06	1.268220e-06
4.640000e+03	4.660000e+03	2.061093e-06	1.045795e-06	1.045795e-06
4.660000e+03	4.680000e+03	3.556497e-07	2.469913e-07	2.469913e-07
4.680000e+03	4.700000e+03	-2.260880e-07	3.882430e-07	3.882430e-07
4.700000e+03	4.720000e+03	-4.260043e-07	9.929605e-07	9.929605e-07
4.720000e+03	4.740000e+03	-3.063728e-06	3.644530e-06	3.644530e-06
4.740000e+03	4.760000e+03	3.002119e-06	3.809817e-06	3.809817e-06
4.760000e+03	4.780000e+03	2.377986e-06	1.087637e-06	1.087637e-06
4.780000e+03	4.800000e+03	-5.021765e-07	7.601945e-07	7.601945e-07
4.800000e+03	4.820000e+03	1.319049e-06	1.145131e-06	1.145131e-06
4.820000e+03	4.840000e+03	-1.091374e-07	1.075138e-06	1.075138e-06
4.840000e+03	4.860000e+03	-3.187497e-07	7.485225e-07	7.485225e-07
4.860000e+03	4.880000e+03	1.248189e-06	8.664289e-07	8.664289e-07
4.880000e+03	4.900000e+03	3.094844e-07	5.816924e-07	5.816924e-07
4.900000e+03	4.920000e+03	1.553262e-08	3.912350e-07	3.912350e-07
4.920000e+03	4.940000e+03	5.255800e-07	3.966033e-07	3.966033e-07
4.940000e+03	4.960000e+03	-1.760462e-08	3.829830e-07	3.829830e-07
4.960000e+03	4.980000e+03	3.355132e-07	3.495374e-07	3.495374e-07
4.980000e+03	5.000000e+03	3.009347e-07	3.258403e-07	3.258403e-07
5.000000e+03	5.020000e+03	4.637400e-07	2.655448e-07	2.655448e-07
5.020000e+03	5.040000e+03	3.050258e-07	4.472430e-07	4.472430e-07
5.040000e+03	5.060000e+03	1.288334e-07	1.900854e-07	1.900854e-07
5.060000e+03	5.080000e+03	-2.646557e-07	1.131908e-06	1.131908e-06
5.080000e+03	5.100000e+03	-3.673773e-07	6.634463e-07	6.634463e-07
5.100000e+03	5.120000e+03	-1.025116e-07	3.947051e-07	3.947051e-07
5.120000e+03	5.140000e+03	4.205374e-07	2.381874e-07	2.381874e-07
5.140000e+03	5.160000e+03	7.328120e-07	2.874247e-07	2.874247e-07
5.160000e+03	5.180000e+03	6.357415e-08	2.094922e-07	2.094922e-07
5.180000e+03	5.200000e+03	-1.870760e-07	3.346528e-07	3.346528e-07
5.200000e+03	5.220000e+03	4.264276e-07	1.727669e-07	1.727669e-07
5.220000e+03	5.240000e+03	2.008186e-07	1.875495e-07	1.875495e-07
5.240000e+03	5.260000e+03	8.095505e-07	4.012160e-07	4.012160e-07
5.260000e+03	5.280000e+03	-1.469184e-07	2.921643e-07	2.921643e-07
5.280000e+03	5.300000e+03	9.324600e-09	2.844023e-07	2.844023e-07
5.300000e+03	5.320000e+03	5.087065e-08	1.521018e-07	1.521018e-07
5.320000e+03	5.340000e+03	9.570430e-08	2.458945e-07	2.458945e-07
5.340000e+03	5.360000e+03	2.307746e-07	1.801977e-07	1.801977e-07
5.360000e+03	5.380000e+03	5.116835e-07	2.551951e-07	2.551951e-07
5.380000e+03	5.400000e+03	2.336776e-07	5.005882e-07	5.005882e-07
5.400000e+03	5.420000e+03	1.631346e-07	1.918213e-07	1.918213e-07
5.420000e+03	5.440000e+03	-1.445393e-07	2.265422e-07	2.265422e-07
5.440000e+03	5.460000e+03	3.135679e-07	1.381272e-07	1.381272e-07
5.460000e+03	5.480000e+03	1.599255e-06	1.665736e-06	1.665736e-06
5.480000e+03	5.500000e+03	-1.430885e-06	1.522927e-06	1.522927e-06
5.500000e+03	5.520000e+03	1.153414e-07	5.938203e-08	5.938203e-08
5.520000e+03	5.540000e+03	3.014960e-07	3.319200e-07	3.319200e-07
5.540000e+03	5.560000e+03	-1.008034e-07	3.108073e-07	3.108073e-07
5.560000e+03	5.580000e+03	7.811300e-07	8.333061e-07	8.333061e-07
5.580000e+03	5.600000e+03	-7.562065e-07	8.353712e-07	8.353712e-07
5.600000e+03	5.620000e+03	5.152340e-07	4.149471e-07	4.149471e-07
5.620000e+03	5.640000e+03	1.120398e-07	2.286662e-07	2.286662e-07
5.640000e+03	5.660000e+03	-4.133732e-07	6.741786e-07	6.741786e-07
5.660000e+03	5.680000e+03	7.627325e-07	6.691364e-07	6.691364e-07
5.680000e+03	5.700000e+03	3.843839e-07	2.003816e-07	2.003816e-07
5.700000e+03	5.720000e+03	-5.946325e-08	1.678878e-07	1.678878e-07
5.720000e+03	5.740000e+03	6.627165e-08	3.866317e-07	3.866317e-07
5.740000e+03	5.760000e+03	1.441748e-07	2.237323e-07	2.237323e-07
5.760000e+03	5.780000e+03	3.442091e-07	5.202511e-07	5.202511e-07
5.780000e+03	5.800000e+03	-8.141255e-08	2.666185e-07	2.666185e-07
5.800000e+03	5.820000e+03	-1.030713e-07	1.083119e-07	1.083119e-07
5.820000e+03	5.840000e+03	2.594076e-07	1.642633e-07	1.642633e-07
5.840000e+03	5.860000e+03	-3.660622e-07	3.759989e-07	3.759989e-07
5.860000e+03	5.880000e+03	8.124185e-08	2.358891e-07	2.358891e-07
5.880000e+03	5.900000e+03	2.647185e-09	1.556043e-07	1.556043e-07
5.900000e+03	5.920000e+03	1.038405e-07	8.348485e-08	8.348485e-08
5.920000e+03	5.940000e+03	2.088103e-08	6.750635e-08	6.750635e-08
5.940000e+03	5.960000e+03	1.834154e-07	8.884809e-08	8.884809e-08
5.960000e+03	5.980000e+03	8.939100e-08	1.490796e-07	1.490796e-07
5.980000e+03	6.000000e+03	1.156835e-07	1.727435e-07	1.727435e-07
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/hjets-fig/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=10.0
RatioPlotYLabel=Ratio to LO
XLabel=$p^{j_3}_{T}$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p^{j_3}_{T}$ (pb/GeV)
Legend=1
RatioPlotYMin=0.01
LeftMargin=1.5
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.8278767391252874e-05
Title=LO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	3.988480e-02	8.121640e-05	8.121640e-05
4.000000e+01	5.000000e+01	1.859986e-02	5.774778e-05	5.774778e-05
5.000000e+01	6.000000e+01	9.042145e-03	1.908336e-05	1.908336e-05
6.000000e+01	7.000000e+01	4.730674e-03	1.893114e-05	1.893114e-05
7.000000e+01	8.000000e+01	2.575348e-03	6.629902e-06	6.629902e-06
8.000000e+01	9.000000e+01	1.468452e-03	4.101269e-06	4.101269e-06
9.000000e+01	1.000000e+02	8.708635e-04	2.921483e-06	2.921483e-06
1.000000e+02	1.100000e+02	5.299727e-04	2.170724e-06	2.170724e-06
1.100000e+02	1.200000e+02	3.350522e-04	3.288401e-06	3.288401e-06
1.200000e+02	1.300000e+02	2.106961e-04	9.717971e-07	9.717971e-07
1.300000e+02	1.400000e+02	1.399230e-04	1.301251e-06	1.301251e-06
1.400000e+02	1.500000e+02	8.933631e-05	5.621488e-07	5.621488e-07
1.500000e+02	1.600000e+02	5.963121e-05	5.329935e-07	5.329935e-07
1.600000e+02	1.700000e+02	3.892190e-05	3.710354e-07	3.710354e-07
1.700000e+02	1.800000e+02	2.530406e-05	2.875990e-07	2.875990e-07
1.800000e+02	1.900000e+02	1.657947e-05	6.466981e-07	6.466981e-07
1.900000e+02	2.000000e+02	9.654591e-06	1.230987e-07	1.230987e-07
2.000000e+02	2.200000e+02	4.905864e-06	6.018887e-08	6.018887e-08
2.200000e+02	2.400000e+02	2.156302e-06	3.248231e-08	3.248231e-08
2.400000e+02	2.600000e+02	1.095160e-06	2.069077e-08	2.069077e-08
2.600000e+02	2.800000e+02	6.062265e-07	1.455554e-08	1.455554e-08
2.800000e+02	3.000000e+02	3.719660e-07	1.185283e-08	1.185283e-08
3.000000e+02	3.200000e+02	2.233155e-07	1.011557e-08	1.011557e-08
3.200000e+02	3.400000e+02	1.369456e-07	6.368595e-09	6.368595e-09
3.400000e+02	3.600000e+02	8.148785e-08	3.949107e-09	3.949107e-09
3.600000e+02	3.800000e+02	4.610500e-08	1.930526e-09	1.930526e-09
3.800000e+02	4.000000e+02	3.350466e-08	1.898538e-09	1.898538e-09
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.2428367239344402e-05
Title=NLO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	3.854504e-02	1.037550e-03	1.037550e-03
4.000000e+01	5.000000e+01	1.921687e-02	1.711432e-04	1.711432e-04
5.000000e+01	6.000000e+01	9.788526e-03	1.138788e-04	1.138788e-04
6.000000e+01	7.000000e+01	5.379793e-03	7.328824e-05	7.328824e-05
7.000000e+01	8.000000e+01	3.106944e-03	6.016322e-05	6.016322e-05
8.000000e+01	9.000000e+01	1.792234e-03	3.370021e-05	3.370021e-05
9.000000e+01	1.000000e+02	1.105714e-03	2.630674e-05	2.630674e-05
1.000000e+02	1.100000e+02	7.461874e-04	2.801403e-05	2.801403e-05
1.100000e+02	1.200000e+02	4.603414e-04	2.587899e-05	2.587899e-05
1.200000e+02	1.300000e+02	3.073267e-04	1.089068e-05	1.089068e-05
1.300000e+02	1.400000e+02	2.092351e-04	5.806791e-06	5.806791e-06
1.400000e+02	1.500000e+02	1.571537e-04	4.394774e-06	4.394774e-06
1.500000e+02	1.600000e+02	1.086788e-04	3.748820e-06	3.748820e-06
1.600000e+02	1.700000e+02	7.684433e-05	2.843983e-06	2.843983e-06
1.700000e+02	1.800000e+02	5.844454e-05	2.266113e-06	2.266113e-06
1.800000e+02	1.900000e+02	4.231085e-05	1.913256e-06	1.913256e-06
1.900000e+02	2.000000e+02	3.141910e-05	1.027226e-06	1.027226e-06
2.000000e+02	2.200000e+02	2.146163e-05	3.270506e-07	3.270506e-07
2.200000e+02	2.400000e+02	1.303010e-05	2.000726e-07	2.000726e-07
2.400000e+02	2.600000e+02	8.318255e-06	1.809387e-07	1.809387e-07
2.600000e+02	2.800000e+02	5.274930e-06	7.673645e-08	7.673645e-08
2.800000e+02	3.000000e+02	3.562638e-06	5.949139e-08	5.949139e-08
3.000000e+02	3.200000e+02	2.303441e-06	7.985817e-08	7.985817e-08
3.200000e+02	3.400000e+02	1.837907e-06	7.559825e-08	7.559825e-08
3.400000e+02	3.600000e+02	1.319521e-06	3.384990e-08	3.384990e-08
3.600000e+02	3.800000e+02	1.012466e-06	2.325652e-08	2.325652e-08
3.800000e+02	4.000000e+02	7.476345e-07	1.754208e-08	1.754208e-08
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/hjets-fig/jet3_y.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=5.1
RatioPlotYLabel=Ratio to LO
XLabel=$y_{j_3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{j_3}^{\star}$ (pb)
Legend=1
RatioPlotYMin=0.01
LegendAlign=r
BottomMargin=1.0
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=2.8278767391252874e-05
Title=LO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	1.126022e-02	8.164018e-05	8.164018e-05
-4.000000e+00	-3.500000e+00	1.321143e-02	8.489313e-05	8.489313e-05
-3.500000e+00	-3.000000e+00	1.641297e-02	7.334115e-04	7.334115e-04
-3.000000e+00	-2.500000e+00	1.945900e-02	1.132793e-04	1.132793e-04
-2.500000e+00	-2.250000e+00	2.320766e-02	1.384080e-04	1.384080e-04
-2.250000e+00	-2.000000e+00	2.666885e-02	2.478068e-04	2.478068e-04
-2.000000e+00	-1.750000e+00	3.301276e-02	6.059769e-04	6.059769e-04
-1.750000e+00	-1.500000e+00	3.965390e-02	2.030399e-04	2.030399e-04
-1.500000e+00	-1.250000e+00	5.440692e-02	3.356520e-04	3.356520e-04
-1.250000e+00	-1.000000e+00	8.353124e-02	3.807397e-04	3.807397e-04
-1.000000e+00	-7.500000e-01	1.531569e-01	5.652201e-04	5.652201e-04
-7.500000e-01	-5.000000e-01	3.183808e-01	1.135286e-03	1.135286e-03
-5.000000e-01	-2.500000e-01	3.055653e-01	1.408854e-03	1.408854e-03
-2.500000e-01	0.000000e+00	1.712463e-01	1.044448e-03	1.044448e-03
0.000000e+00	2.500000e-01	1.704742e-01	6.206522e-04	6.206522e-04
2.500000e-01	5.000000e-01	3.042100e-01	8.364089e-04	8.364089e-04
5.000000e-01	7.500000e-01	3.193214e-01	1.642845e-03	1.642845e-03
7.500000e-01	1.000000e+00	1.551310e-01	1.629182e-03	1.629182e-03
1.000000e+00	1.250000e+00	8.303168e-02	2.872054e-04	2.872054e-04
1.250000e+00	1.500000e+00	5.372696e-02	2.266729e-04	2.266729e-04
1.500000e+00	1.750000e+00	4.017440e-02	2.063872e-04	2.063872e-04
1.750000e+00	2.000000e+00	3.178964e-02	1.803055e-04	1.803055e-04
2.000000e+00	2.250000e+00	2.718286e-02	3.771048e-04	3.771048e-04
2.250000e+00	2.500000e+00	2.289020e-02	1.377040e-04	1.377040e-04
2.500000e+00	3.000000e+00	1.940866e-02	1.201117e-04	1.201117e-04
3.000000e+00	3.500000e+00	1.597706e-02	2.900529e-04	2.900529e-04
3.500000e+00	4.000000e+00	1.300426e-02	7.159961e-05	7.159961e-05
4.000000e+00	4.400000e+00	1.125681e-02	8.703825e-05	8.703825e-05
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=2.2428367239344402e-05
Title=NLO,14TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	1.183101e-02	1.096416e-03	1.096416e-03
-4.000000e+00	-3.500000e+00	1.395065e-02	6.904740e-04	6.904740e-04
-3.500000e+00	-3.000000e+00	1.791826e-02	8.070053e-04	8.070053e-04
-3.000000e+00	-2.500000e+00	2.262016e-02	9.008885e-04	9.008885e-04
-2.500000e+00	-2.250000e+00	2.674280e-02	1.633046e-03	1.633046e-03
-2.250000e+00	-2.000000e+00	2.791953e-02	1.915835e-03	1.915835e-03
-2.000000e+00	-1.750000e+00	3.781279e-02	2.108211e-03	2.108211e-03
-1.750000e+00	-1.500000e+00	4.491804e-02	1.796571e-03	1.796571e-03
-1.500000e+00	-1.250000e+00	5.928708e-02	1.450170e-03	1.450170e-03
-1.250000e+00	-1.000000e+00	8.680812e-02	2.900575e-03	2.900575e-03
-1.000000e+00	-7.500000e-01	1.596155e-01	4.463061e-03	4.463061e-03
-7.500000e-01	-5.000000e-01	3.090328e-01	4.706057e-03	4.706057e-03
-5.000000e-01	-2.500000e-01	2.954263e-01	4.744224e-03	4.744224e-03
-2.500000e-01	0.000000e+00	1.793753e-01	2.137101e-03	2.137101e-03
0.000000e+00	2.500000e-01	1.754644e-01	2.298987e-03	2.298987e-03
2.500000e-01	5.000000e-01	3.002237e-01	3.001458e-03	3.001458e-03
5.000000e-01	7.500000e-01	2.969851e-01	1.202889e-02	1.202889e-02
7.500000e-01	1.000000e+00	1.469296e-01	2.961161e-03	2.961161e-03
1.000000e+00	1.250000e+00	9.013608e-02	2.262104e-03	2.262104e-03
1.250000e+00	1.500000e+00	6.491668e-02	3.885588e-03	3.885588e-03
1.500000e+00	1.750000e+00	4.383920e-02	2.511725e-03	2.511725e-03
1.750000e+00	2.000000e+00	3.828545e-02	1.656082e-03	1.656082e-03
2.000000e+00	2.250000e+00	3.398256e-02	1.584809e-03	1.584809e-03
2.250000e+00	2.500000e+00	2.637635e-02	1.453792e-03	1.453792e-03
2.500000e+00	3.000000e+00	2.117222e-02	6.665070e-04	6.665070e-04
3.000000e+00	3.500000e+00	3.965302e-02	1.937780e-02	1.937780e-02
3.500000e+00	4.000000e+00	1.240469e-02	2.420604e-03	2.420604e-03
4.000000e+00	4.400000e+00	1.243514e-02	6.919127e-04	6.919127e-04
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to HJets++
XLabel=$p^{j_3}_{T}$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p^{j_3}_{T}$ (pb/GeV)
Legend=1
RatioPlotYMin=0.01
LeftMargin=1.5
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.2428367239344402e-05
Title=HJets++,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	3.854504e-02	1.037550e-03	1.037550e-03
4.000000e+01	5.000000e+01	1.921687e-02	1.711432e-04	1.711432e-04
5.000000e+01	6.000000e+01	9.788526e-03	1.138788e-04	1.138788e-04
6.000000e+01	7.000000e+01	5.379793e-03	7.328824e-05	7.328824e-05
7.000000e+01	8.000000e+01	3.106944e-03	6.016322e-05	6.016322e-05
8.000000e+01	9.000000e+01	1.792234e-03	3.370021e-05	3.370021e-05
9.000000e+01	1.000000e+02	1.105714e-03	2.630674e-05	2.630674e-05
1.000000e+02	1.100000e+02	7.461874e-04	2.801403e-05	2.801403e-05
1.100000e+02	1.200000e+02	4.603414e-04	2.587899e-05	2.587899e-05
1.200000e+02	1.300000e+02	3.073267e-04	1.089068e-05	1.089068e-05
1.300000e+02	1.400000e+02	2.092351e-04	5.806791e-06	5.806791e-06
1.400000e+02	1.500000e+02	1.571537e-04	4.394774e-06	4.394774e-06
1.500000e+02	1.600000e+02	1.086788e-04	3.748820e-06	3.748820e-06
1.600000e+02	1.700000e+02	7.684433e-05	2.843983e-06	2.843983e-06
1.700000e+02	1.800000e+02	5.844454e-05	2.266113e-06	2.266113e-06
1.800000e+02	1.900000e+02	4.231085e-05	1.913256e-06	1.913256e-06
1.900000e+02	2.000000e+02	3.141910e-05	1.027226e-06	1.027226e-06
2.000000e+02	2.200000e+02	2.146163e-05	3.270506e-07	3.270506e-07
2.200000e+02	2.400000e+02	1.303010e-05	2.000726e-07	2.000726e-07
2.400000e+02	2.600000e+02	8.318255e-06	1.809387e-07	1.809387e-07
2.600000e+02	2.800000e+02	5.274930e-06	7.673645e-08	7.673645e-08
2.800000e+02	3.000000e+02	3.562638e-06	5.949139e-08	5.949139e-08
3.000000e+02	3.200000e+02	2.303441e-06	7.985817e-08	7.985817e-08
3.200000e+02	3.400000e+02	1.837907e-06	7.559825e-08	7.559825e-08
3.400000e+02	3.600000e+02	1.319521e-06	3.384990e-08	3.384990e-08
3.600000e+02	3.800000e+02	1.012466e-06	2.325652e-08	2.325652e-08
3.800000e+02	4.000000e+02	7.476345e-07	1.754208e-08	1.754208e-08
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	2.172076e-02	1.952867e-04	1.952867e-04
4.000000e+01	5.000000e+01	1.059161e-02	6.208543e-05	6.208543e-05
5.000000e+01	6.000000e+01	5.069033e-03	3.990693e-05	3.990693e-05
6.000000e+01	7.000000e+01	2.514406e-03	2.554356e-05	2.554356e-05
7.000000e+01	8.000000e+01	1.302226e-03	1.692109e-05	1.692109e-05
8.000000e+01	9.000000e+01	7.418305e-04	1.815628e-05	1.815628e-05
9.000000e+01	1.000000e+02	3.850113e-04	1.563200e-05	1.563200e-05
1.000000e+02	1.100000e+02	2.248990e-04	5.768225e-06	5.768225e-06
1.100000e+02	1.200000e+02	1.332757e-04	3.901420e-06	3.901420e-06
1.200000e+02	1.300000e+02	8.945713e-05	6.192653e-06	6.192653e-06
1.300000e+02	1.400000e+02	4.490929e-05	5.785802e-06	5.785802e-06
1.400000e+02	1.500000e+02	3.315346e-05	1.864115e-06	1.864115e-06
1.500000e+02	1.600000e+02	2.260776e-05	1.623733e-06	1.623733e-06
1.600000e+02	1.700000e+02	1.532807e-05	1.378297e-06	1.378297e-06
1.700000e+02	1.800000e+02	1.095183e-05	1.118979e-06	1.118979e-06
1.800000e+02	1.900000e+02	7.289468e-06	5.103990e-07	5.103990e-07
1.900000e+02	2.000000e+02	4.844711e-06	3.743982e-07	3.743982e-07
2.000000e+02	2.200000e+02	3.324541e-06	2.157208e-07	2.157208e-07
2.200000e+02	2.400000e+02	1.477644e-06	2.089179e-07	2.089179e-07
2.400000e+02	2.600000e+02	9.661290e-07	1.073729e-07	1.073729e-07
2.600000e+02	2.800000e+02	5.762870e-07	3.984119e-08	3.984119e-08
2.800000e+02	3.000000e+02	3.240343e-07	3.290324e-08	3.290324e-08
3.000000e+02	3.200000e+02	1.866674e-07	1.554762e-08	1.554762e-08
3.200000e+02	3.400000e+02	1.734816e-07	1.453732e-08	1.453732e-08
3.400000e+02	3.600000e+02	8.817555e-08	1.098782e-08	1.098782e-08
3.600000e+02	3.800000e+02	5.082990e-08	7.430789e-09	7.430789e-09
3.800000e+02	4.000000e+02	3.954043e-08	5.203026e-09	5.203026e-09
# END HISTO1D



==> electroweak/img/vbf/H3jets/14TeV/inclusiveCuts/jet3_y.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio to HJets++
XLabel=$y_{j_3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{j_3}^{\star}$ (pb)
Legend=1
RatioPlotYMin=0.01
LegendAlign=r 
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=2.2428367239344402e-05
Title=HJets++,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	1.183101e-02	1.096416e-03	1.096416e-03
-4.000000e+00	-3.500000e+00	1.395065e-02	6.904740e-04	6.904740e-04
-3.500000e+00	-3.000000e+00	1.791826e-02	8.070053e-04	8.070053e-04
-3.000000e+00	-2.500000e+00	2.262016e-02	9.008885e-04	9.008885e-04
-2.500000e+00	-2.250000e+00	2.674280e-02	1.633046e-03	1.633046e-03
-2.250000e+00	-2.000000e+00	2.791953e-02	1.915835e-03	1.915835e-03
-2.000000e+00	-1.750000e+00	3.781279e-02	2.108211e-03	2.108211e-03
-1.750000e+00	-1.500000e+00	4.491804e-02	1.796571e-03	1.796571e-03
-1.500000e+00	-1.250000e+00	5.928708e-02	1.450170e-03	1.450170e-03
-1.250000e+00	-1.000000e+00	8.680812e-02	2.900575e-03	2.900575e-03
-1.000000e+00	-7.500000e-01	1.596155e-01	4.463061e-03	4.463061e-03
-7.500000e-01	-5.000000e-01	3.090328e-01	4.706057e-03	4.706057e-03
-5.000000e-01	-2.500000e-01	2.954263e-01	4.744224e-03	4.744224e-03
-2.500000e-01	0.000000e+00	1.793753e-01	2.137101e-03	2.137101e-03
0.000000e+00	2.500000e-01	1.754644e-01	2.298987e-03	2.298987e-03
2.500000e-01	5.000000e-01	3.002237e-01	3.001458e-03	3.001458e-03
5.000000e-01	7.500000e-01	2.969851e-01	1.202889e-02	1.202889e-02
7.500000e-01	1.000000e+00	1.469296e-01	2.961161e-03	2.961161e-03
1.000000e+00	1.250000e+00	9.013608e-02	2.262104e-03	2.262104e-03
1.250000e+00	1.500000e+00	6.491668e-02	3.885588e-03	3.885588e-03
1.500000e+00	1.750000e+00	4.383920e-02	2.511725e-03	2.511725e-03
1.750000e+00	2.000000e+00	3.828545e-02	1.656082e-03	1.656082e-03
2.000000e+00	2.250000e+00	3.398256e-02	1.584809e-03	1.584809e-03
2.250000e+00	2.500000e+00	2.637635e-02	1.453792e-03	1.453792e-03
2.500000e+00	3.000000e+00	2.117222e-02	6.665070e-04	6.665070e-04
3.000000e+00	3.500000e+00	3.965302e-02	1.937780e-02	1.937780e-02
3.500000e+00	4.000000e+00	1.240469e-02	2.420604e-03	2.420604e-03
4.000000e+00	4.400000e+00	1.243514e-02	6.919127e-04	6.919127e-04
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	5.389780e-03	2.277350e-04	2.277350e-04
-4.000000e+00	-3.500000e+00	5.298558e-03	4.185546e-04	4.185546e-04
-3.500000e+00	-3.000000e+00	6.289052e-03	2.883677e-04	2.883677e-04
-3.000000e+00	-2.500000e+00	7.884668e-03	1.727215e-04	1.727215e-04
-2.500000e+00	-2.250000e+00	9.182232e-03	3.340891e-04	3.340891e-04
-2.250000e+00	-2.000000e+00	1.017372e-02	2.828824e-04	2.828824e-04
-2.000000e+00	-1.750000e+00	1.183756e-02	2.862058e-04	2.862058e-04
-1.750000e+00	-1.500000e+00	1.015268e-02	6.861615e-03	6.861615e-03
-1.500000e+00	-1.250000e+00	2.359115e-02	3.522736e-04	3.522736e-04
-1.250000e+00	-1.000000e+00	3.968151e-02	5.266044e-04	5.266044e-04
-1.000000e+00	-7.500000e-01	8.309148e-02	1.340745e-03	1.340745e-03
-7.500000e-01	-5.000000e-01	2.194471e-01	2.118838e-03	2.118838e-03
-5.000000e-01	-2.500000e-01	1.934530e-01	1.657909e-03	1.657909e-03
-2.500000e-01	0.000000e+00	6.106648e-02	1.013592e-03	1.013592e-03
0.000000e+00	2.500000e-01	6.210304e-02	5.666516e-04	5.666516e-04
2.500000e-01	5.000000e-01	1.944030e-01	2.055349e-03	2.055349e-03
5.000000e-01	7.500000e-01	2.233806e-01	2.064118e-03	2.064118e-03
7.500000e-01	1.000000e+00	8.405664e-02	1.008972e-03	1.008972e-03
1.000000e+00	1.250000e+00	4.001016e-02	5.161067e-04	5.161067e-04
1.250000e+00	1.500000e+00	2.268262e-02	4.002753e-04	4.002753e-04
1.500000e+00	1.750000e+00	1.550888e-02	2.770281e-04	2.770281e-04
1.750000e+00	2.000000e+00	1.221128e-02	2.334293e-04	2.334293e-04
2.000000e+00	2.250000e+00	1.027330e-02	2.645916e-04	2.645916e-04
2.250000e+00	2.500000e+00	9.095760e-03	3.257445e-04	3.257445e-04
2.500000e+00	3.000000e+00	7.933928e-03	2.612709e-04	2.612709e-04
3.000000e+00	3.500000e+00	6.573214e-03	2.249055e-04	2.249055e-04
3.500000e+00	4.000000e+00	5.885704e-03	2.791175e-04	2.791175e-04
4.000000e+00	4.400000e+00	5.039002e-03	2.372600e-04	2.372600e-04
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/VBFcuts/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio to HJets++
XLabel=$p^{j_3}_T$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p^{j_3}_T$ (pb/GeV)
Legend=1
RatioPlotYMin=0.01
LeftMargin=1.5
XMax=150
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	2.427736e-02	6.395025e-04	6.395025e-04
4.000000e+01	5.000000e+01	1.156947e-02	4.404392e-04	4.404392e-04
5.000000e+01	6.000000e+01	5.399651e-03	3.657660e-04	3.657660e-04
6.000000e+01	7.000000e+01	3.047173e-03	1.579726e-04	1.579726e-04
7.000000e+01	8.000000e+01	1.402464e-03	1.128977e-04	1.128977e-04
8.000000e+01	9.000000e+01	6.793964e-04	6.930670e-05	6.930670e-05
9.000000e+01	1.000000e+02	4.124824e-04	3.499744e-05	3.499744e-05
1.000000e+02	1.100000e+02	2.368977e-04	2.796225e-05	2.796225e-05
1.100000e+02	1.200000e+02	1.514242e-04	1.889632e-05	1.889632e-05
1.200000e+02	1.300000e+02	8.680871e-05	1.450027e-05	1.450027e-05
1.300000e+02	1.400000e+02	4.690891e-05	8.458869e-06	8.458869e-06
1.400000e+02	1.500000e+02	2.915229e-05	5.279907e-06	5.279907e-06
1.500000e+02	1.600000e+02	2.214634e-05	4.923642e-06	4.923642e-06
1.600000e+02	1.700000e+02	1.000752e-05	4.266479e-06	4.266479e-06
1.700000e+02	1.800000e+02	5.231614e-06	2.238224e-06	2.238224e-06
1.800000e+02	1.900000e+02	5.028056e-06	1.718216e-06	1.718216e-06
1.900000e+02	2.000000e+02	5.181300e-06	1.666741e-06	1.666741e-06
2.000000e+02	2.200000e+02	3.408120e-06	7.530501e-07	7.530501e-07
2.200000e+02	2.400000e+02	1.985097e-06	1.222897e-06	1.222897e-06
2.400000e+02	2.600000e+02	-9.047490e-07	1.204069e-06	1.204069e-06
2.600000e+02	2.800000e+02	2.963467e-07	5.531745e-08	5.531745e-08
2.800000e+02	3.000000e+02	1.054750e-07	7.435945e-08	7.435945e-08
3.000000e+02	3.200000e+02	1.011756e-07	2.005873e-08	2.005873e-08
3.200000e+02	3.400000e+02	8.099130e-08	3.065377e-08	3.065377e-08
3.400000e+02	3.600000e+02	5.168235e-08	9.277051e-09	9.277051e-09
3.600000e+02	3.800000e+02	5.535230e-08	2.446294e-08	2.446294e-08
3.800000e+02	4.000000e+02	2.780338e-08	1.602098e-08	1.602098e-08
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	2.253383e-02	2.647094e-04	2.647094e-04
4.000000e+01	5.000000e+01	1.132312e-02	1.848269e-04	1.848269e-04
5.000000e+01	6.000000e+01	5.346488e-03	1.127691e-04	1.127691e-04
6.000000e+01	7.000000e+01	2.597707e-03	8.300395e-05	8.300395e-05
7.000000e+01	8.000000e+01	1.393417e-03	6.331680e-05	6.331680e-05
8.000000e+01	9.000000e+01	6.073542e-04	5.309247e-05	5.309247e-05
9.000000e+01	1.000000e+02	3.761887e-04	2.897158e-05	2.897158e-05
1.000000e+02	1.100000e+02	1.896243e-04	2.376086e-05	2.376086e-05
1.100000e+02	1.200000e+02	1.344131e-04	1.235934e-05	1.235934e-05
1.200000e+02	1.300000e+02	7.244259e-05	8.443174e-06	8.443174e-06
1.300000e+02	1.400000e+02	2.937485e-05	6.299055e-06	6.299055e-06
1.400000e+02	1.500000e+02	2.836624e-05	6.190502e-06	6.190502e-06
1.500000e+02	1.600000e+02	1.071438e-05	3.988859e-06	3.988859e-06
1.600000e+02	1.700000e+02	1.301894e-05	2.944049e-06	2.944049e-06
1.700000e+02	1.800000e+02	4.622787e-06	2.951904e-06	2.951904e-06
1.800000e+02	1.900000e+02	3.042003e-06	1.874668e-06	1.874668e-06
1.900000e+02	2.000000e+02	-5.008193e-07	1.300515e-06	1.300515e-06
2.000000e+02	2.200000e+02	2.209554e-06	8.589296e-07	8.589296e-07
2.200000e+02	2.400000e+02	6.368785e-07	1.234227e-07	1.234227e-07
2.400000e+02	2.600000e+02	4.877209e-07	1.576309e-07	1.576309e-07
2.600000e+02	2.800000e+02	1.842737e-07	5.451500e-08	5.451500e-08
2.800000e+02	3.000000e+02	-5.256660e-09	7.665437e-08	7.665437e-08
3.000000e+02	3.200000e+02	7.750540e-09	2.912606e-08	2.912606e-08
3.200000e+02	3.400000e+02	2.242563e-08	1.251724e-08	1.251724e-08
3.400000e+02	3.600000e+02	2.723476e-09	1.058628e-08	1.058628e-08
3.600000e+02	3.800000e+02	5.536205e-10	6.197623e-09	6.197623e-09
3.800000e+02	4.000000e+02	1.169531e-08	5.638193e-09	5.638193e-09
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/VBFcuts/jet3_y.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to HJets++
XLabel=$y_{j_3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{j_3}^{\star}$ (pb)
Legend=1
RatioPlotYMin=0.01
BottomMargin=1.0
LegendAlign=r
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.500000e+00	-2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.250000e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.500000e+00	9.750844e-05	4.485775e-05	4.485775e-05
-1.500000e+00	-1.250000e+00	1.323494e-03	1.280657e-04	1.280657e-04
-1.250000e+00	-1.000000e+00	1.146707e-02	9.226576e-04	9.226576e-04
-1.000000e+00	-7.500000e-01	8.231868e-02	2.998927e-03	2.998927e-03
-7.500000e-01	-5.000000e-01	3.873574e-01	8.697835e-03	8.697835e-03
-5.000000e-01	-2.500000e-01	4.015316e-01	1.878961e-02	1.878961e-02
-2.500000e-01	0.000000e+00	7.133296e-02	1.667855e-02	1.667855e-02
0.000000e+00	2.500000e-01	8.660376e-02	3.701279e-03	3.701279e-03
2.500000e-01	5.000000e-01	3.827252e-01	2.090915e-02	2.090915e-02
5.000000e-01	7.500000e-01	3.852780e-01	1.138374e-02	1.138374e-02
7.500000e-01	1.000000e+00	7.216920e-02	4.375015e-03	4.375015e-03
1.000000e+00	1.250000e+00	1.212248e-02	9.208811e-04	9.208811e-04
1.250000e+00	1.500000e+00	1.530406e-03	1.396259e-04	1.396259e-04
1.500000e+00	1.750000e+00	3.765500e-05	1.651415e-05	1.651415e-05
1.750000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-600-dy-45.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.500000e+00	-2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.250000e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.500000e+00	5.292712e-05	8.112679e-06	8.112679e-06
-1.500000e+00	-1.250000e+00	1.409758e-03	1.590082e-04	1.590082e-04
-1.250000e+00	-1.000000e+00	1.255653e-02	3.803520e-04	3.803520e-04
-1.000000e+00	-7.500000e-01	7.459412e-02	2.368283e-03	2.368283e-03
-7.500000e-01	-5.000000e-01	3.831087e-01	5.047935e-03	5.047935e-03
-5.000000e-01	-2.500000e-01	3.545834e-01	5.694184e-03	5.694184e-03
-2.500000e-01	0.000000e+00	7.485908e-02	1.068122e-03	1.068122e-03
0.000000e+00	2.500000e-01	7.260564e-02	1.074428e-03	1.074428e-03
2.500000e-01	5.000000e-01	3.478724e-01	5.346811e-03	5.346811e-03
5.000000e-01	7.500000e-01	3.795577e-01	6.845535e-03	6.845535e-03
7.500000e-01	1.000000e+00	7.133448e-02	2.076586e-03	2.076586e-03
1.000000e+00	1.250000e+00	1.282388e-02	4.008259e-04	4.008259e-04
1.250000e+00	1.500000e+00	1.414449e-03	1.046220e-04	1.046220e-04
1.500000e+00	1.750000e+00	4.030408e-05	6.671806e-06	6.671806e-06
1.750000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/deltay_jj.dat <==
# BEGIN PLOT
Rebin=4
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio HJets++
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
XLabel=$\Delta y_{jj}$ 
YLabel=$ \text{d} \sigma/ \text{d}  \Delta y_{jj}$ (pb)
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	8.979065e-01	1.339229e-02	1.339229e-02
2.000000e-01	4.000000e-01	9.186015e-01	1.709741e-02	1.709741e-02
4.000000e-01	6.000000e-01	9.577970e-01	1.923257e-02	1.923257e-02
6.000000e-01	8.000000e-01	8.091975e-01	1.220358e-02	1.220358e-02
8.000000e-01	1.000000e+00	6.772790e-01	1.371120e-02	1.371120e-02
1.000000e+00	1.200000e+00	5.840920e-01	1.630005e-02	1.630005e-02
1.200000e+00	1.400000e+00	4.985598e-01	1.250008e-02	1.250008e-02
1.400000e+00	1.600000e+00	4.418313e-01	1.103387e-02	1.103387e-02
1.600000e+00	1.800000e+00	3.901147e-01	7.644112e-03	7.644112e-03
1.800000e+00	2.000000e+00	3.525136e-01	7.228771e-03	7.228771e-03
2.000000e+00	2.200000e+00	3.408900e-01	7.089929e-03	7.089929e-03
2.200000e+00	2.400000e+00	3.232578e-01	7.816668e-03	7.816668e-03
2.400000e+00	2.600000e+00	3.184726e-01	7.475898e-03	7.475898e-03
2.600000e+00	2.800000e+00	3.052274e-01	5.958901e-03	5.958901e-03
2.800000e+00	3.000000e+00	3.107016e-01	6.933201e-03	6.933201e-03
3.000000e+00	3.200000e+00	2.950460e-01	8.277832e-03	8.277832e-03
3.200000e+00	3.400000e+00	2.923414e-01	7.968588e-03	7.968588e-03
3.400000e+00	3.600000e+00	3.044164e-01	8.597276e-03	8.597276e-03
3.600000e+00	3.800000e+00	2.967746e-01	1.180484e-02	1.180484e-02
3.800000e+00	4.000000e+00	2.879097e-01	1.035367e-02	1.035367e-02
4.000000e+00	4.200000e+00	2.913279e-01	1.721947e-02	1.721947e-02
4.200000e+00	4.400000e+00	2.886263e-01	8.574758e-03	8.574758e-03
4.400000e+00	4.600000e+00	2.701864e-01	7.479290e-03	7.479290e-03
4.600000e+00	4.800000e+00	2.549108e-01	2.555254e-02	2.555254e-02
4.800000e+00	5.000000e+00	2.326377e-01	1.115181e-02	1.115181e-02
5.000000e+00	5.200000e+00	2.380496e-01	1.205334e-02	1.205334e-02
5.200000e+00	5.400000e+00	2.127352e-01	1.270484e-02	1.270484e-02
5.400000e+00	5.600000e+00	2.059955e-01	1.158786e-02	1.158786e-02
5.600000e+00	5.800000e+00	1.625094e-01	1.510212e-02	1.510212e-02
5.800000e+00	6.000000e+00	1.641318e-01	1.571578e-02	1.571578e-02
6.000000e+00	6.200000e+00	1.479804e-01	1.321889e-02	1.321889e-02
6.200000e+00	6.400000e+00	1.313133e-01	8.203786e-03	8.203786e-03
6.400000e+00	6.600000e+00	1.078316e-01	6.864809e-03	6.864809e-03
6.600000e+00	6.800000e+00	9.769505e-02	7.900190e-03	7.900190e-03
6.800000e+00	7.000000e+00	8.966175e-02	9.728254e-03	9.728254e-03
7.000000e+00	7.200000e+00	8.098050e-02	6.763379e-03	6.763379e-03
7.200000e+00	7.400000e+00	4.011900e-02	1.321022e-02	1.321022e-02
7.400000e+00	7.600000e+00	5.531285e-02	1.203579e-02	1.203579e-02
7.600000e+00	7.800000e+00	4.036314e-02	3.755840e-03	3.755840e-03
7.800000e+00	8.000000e+00	2.329747e-02	5.066819e-03	5.066819e-03
8.000000e+00	8.200000e+00	2.045008e-02	3.247470e-03	3.247470e-03
8.200000e+00	8.400000e+00	1.588241e-02	2.140500e-03	2.140500e-03
8.400000e+00	8.600000e+00	8.970015e-03	1.894861e-03	1.894861e-03
8.600000e+00	8.800000e+00	5.711695e-03	3.599971e-03	3.599971e-03
8.800000e+00	9.000000e+00	6.638340e-03	3.740877e-03	3.740877e-03
9.000000e+00	9.200000e+00	-2.002690e-03	4.354471e-03	4.354471e-03
9.200000e+00	9.400000e+00	7.515395e-03	5.657234e-03	5.657234e-03
9.400000e+00	9.600000e+00	3.766298e-04	1.466640e-04	1.466640e-04
9.600000e+00	9.800000e+00	7.294495e-05	7.203006e-05	7.203006e-05
9.800000e+00	1.000000e+01	8.950955e-05	5.391927e-05	5.391927e-05
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.269483e-01	4.992756e-03	4.992756e-03
2.000000e-01	4.000000e-01	3.405163e-01	6.044692e-03	6.044692e-03
4.000000e-01	6.000000e-01	3.497389e-01	6.332255e-03	6.332255e-03
6.000000e-01	8.000000e-01	2.769877e-01	4.058453e-03	4.058453e-03
8.000000e-01	1.000000e+00	2.171493e-01	8.648753e-03	8.648753e-03
1.000000e+00	1.200000e+00	1.845020e-01	2.940494e-03	2.940494e-03
1.200000e+00	1.400000e+00	1.732482e-01	2.369455e-03	2.369455e-03
1.400000e+00	1.600000e+00	1.618622e-01	2.844474e-03	2.844474e-03
1.600000e+00	1.800000e+00	1.588695e-01	3.218356e-03	3.218356e-03
1.800000e+00	2.000000e+00	1.549747e-01	1.886047e-03	1.886047e-03
2.000000e+00	2.200000e+00	1.550038e-01	2.104704e-03	2.104704e-03
2.200000e+00	2.400000e+00	1.564123e-01	4.903713e-03	4.903713e-03
2.400000e+00	2.600000e+00	1.791744e-01	7.197269e-03	7.197269e-03
2.600000e+00	2.800000e+00	1.810781e-01	7.458006e-03	7.458006e-03
2.800000e+00	3.000000e+00	1.945774e-01	3.714625e-03	3.714625e-03
3.000000e+00	3.200000e+00	2.131317e-01	5.527343e-03	5.527343e-03
3.200000e+00	3.400000e+00	2.160958e-01	5.277421e-03	5.277421e-03
3.400000e+00	3.600000e+00	2.277577e-01	4.156964e-03	4.156964e-03
3.600000e+00	3.800000e+00	2.356406e-01	4.417878e-03	4.417878e-03
3.800000e+00	4.000000e+00	2.403458e-01	5.790287e-03	5.790287e-03
4.000000e+00	4.200000e+00	2.391017e-01	6.290912e-03	6.290912e-03
4.200000e+00	4.400000e+00	2.399002e-01	5.653413e-03	5.653413e-03
4.400000e+00	4.600000e+00	2.375389e-01	8.508560e-03	8.508560e-03
4.600000e+00	4.800000e+00	2.288340e-01	5.727534e-03	5.727534e-03
4.800000e+00	5.000000e+00	2.301492e-01	4.165256e-03	4.165256e-03
5.000000e+00	5.200000e+00	2.078468e-01	4.384786e-03	4.384786e-03
5.200000e+00	5.400000e+00	1.973833e-01	4.460510e-03	4.460510e-03
5.400000e+00	5.600000e+00	1.812861e-01	5.487490e-03	5.487490e-03
5.600000e+00	5.800000e+00	1.710542e-01	4.746172e-03	4.746172e-03
5.800000e+00	6.000000e+00	1.570725e-01	4.817467e-03	4.817467e-03
6.000000e+00	6.200000e+00	1.478875e-01	5.188622e-03	5.188622e-03
6.200000e+00	6.400000e+00	1.154024e-01	6.934980e-03	6.934980e-03
6.400000e+00	6.600000e+00	1.138222e-01	7.309791e-03	7.309791e-03
6.600000e+00	6.800000e+00	8.299225e-02	5.753447e-03	5.753447e-03
6.800000e+00	7.000000e+00	8.194780e-02	5.148357e-03	5.148357e-03
7.000000e+00	7.200000e+00	6.743425e-02	4.627250e-03	4.627250e-03
7.200000e+00	7.400000e+00	5.488445e-02	5.827512e-03	5.827512e-03
7.400000e+00	7.600000e+00	4.035933e-02	7.284439e-03	7.284439e-03
7.600000e+00	7.800000e+00	3.542123e-02	6.143887e-03	6.143887e-03
7.800000e+00	8.000000e+00	3.134821e-02	1.936488e-03	1.936488e-03
8.000000e+00	8.200000e+00	2.262990e-02	1.707043e-03	1.707043e-03
8.200000e+00	8.400000e+00	2.008779e-02	4.512534e-03	4.512534e-03
8.400000e+00	8.600000e+00	1.110253e-02	1.026777e-03	1.026777e-03
8.600000e+00	8.800000e+00	6.732930e-03	1.466602e-03	1.466602e-03
8.800000e+00	9.000000e+00	5.310795e-03	1.380374e-03	1.380374e-03
9.000000e+00	9.200000e+00	2.867289e-03	3.358253e-04	3.358253e-04
9.200000e+00	9.400000e+00	9.902875e-04	3.100753e-04	3.100753e-04
9.400000e+00	9.600000e+00	7.454715e-04	1.163514e-04	1.163514e-04
9.600000e+00	9.800000e+00	2.705032e-04	3.440488e-05	3.440488e-05
9.800000e+00	1.000000e+01	1.897439e-05	1.289549e-05	1.289549e-05
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/dijet_mass.dat <==
# BEGIN PLOT
Rebin=5
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio to HJets++
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
XLabel=$m_{jj}$ (GeV)
XMax=2000.0
YLabel=$ \text{d} \sigma/ \text{d}  m_{jj}$ (pb/GeV)
XMin=0
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.824640e-05	2.674708e-05	2.674708e-05
2.000000e+01	4.000000e+01	2.375006e-03	1.474364e-04	1.474364e-04
4.000000e+01	6.000000e+01	4.366193e-03	1.142526e-04	1.142526e-04
6.000000e+01	8.000000e+01	8.484045e-03	2.030590e-04	2.030590e-04
8.000000e+01	1.000000e+02	9.632035e-03	1.949064e-04	1.949064e-04
1.000000e+02	1.200000e+02	4.910186e-03	1.166520e-04	1.166520e-04
1.200000e+02	1.400000e+02	4.839015e-03	8.991101e-05	8.991101e-05
1.400000e+02	1.600000e+02	4.796891e-03	1.200630e-04	1.200630e-04
1.600000e+02	1.800000e+02	4.476803e-03	1.106065e-04	1.106065e-04
1.800000e+02	2.000000e+02	4.303897e-03	8.729251e-05	8.729251e-05
2.000000e+02	2.200000e+02	3.646916e-03	1.124091e-04	1.124091e-04
2.200000e+02	2.400000e+02	3.824281e-03	1.231682e-04	1.231682e-04
2.400000e+02	2.600000e+02	3.247749e-03	1.220010e-04	1.220010e-04
2.600000e+02	2.800000e+02	3.053681e-03	1.015507e-04	1.015507e-04
2.800000e+02	3.000000e+02	2.741472e-03	1.146369e-04	1.146369e-04
3.000000e+02	3.200000e+02	2.661957e-03	1.017996e-04	1.017996e-04
3.200000e+02	3.400000e+02	2.355483e-03	7.846128e-05	7.846128e-05
3.400000e+02	3.600000e+02	2.355462e-03	8.195717e-05	8.195717e-05
3.600000e+02	3.800000e+02	2.062689e-03	8.141706e-05	8.141706e-05
3.800000e+02	4.000000e+02	1.687681e-03	1.881699e-04	1.881699e-04
4.000000e+02	4.200000e+02	2.022402e-03	1.847575e-04	1.847575e-04
4.200000e+02	4.400000e+02	1.809951e-03	6.339961e-05	6.339961e-05
4.400000e+02	4.600000e+02	1.747525e-03	1.077538e-04	1.077538e-04
4.600000e+02	4.800000e+02	1.572047e-03	1.634001e-04	1.634001e-04
4.800000e+02	5.000000e+02	1.374539e-03	1.397870e-04	1.397870e-04
5.000000e+02	5.200000e+02	1.446352e-03	1.097196e-04	1.097196e-04
5.200000e+02	5.400000e+02	1.296237e-03	9.559958e-05	9.559958e-05
5.400000e+02	5.600000e+02	2.437670e-03	1.185852e-03	1.185852e-03
5.600000e+02	5.800000e+02	-1.717335e-05	1.191546e-03	1.191546e-03
5.800000e+02	6.000000e+02	1.278548e-03	8.170139e-05	8.170139e-05
6.000000e+02	6.200000e+02	1.187651e-03	2.103105e-04	2.103105e-04
6.200000e+02	6.400000e+02	1.182905e-03	7.131856e-05	7.131856e-05
6.400000e+02	6.600000e+02	1.099002e-03	1.223636e-04	1.223636e-04
6.600000e+02	6.800000e+02	9.366150e-04	1.843989e-04	1.843989e-04
6.800000e+02	7.000000e+02	1.043458e-03	1.018840e-04	1.018840e-04
7.000000e+02	7.200000e+02	7.604805e-04	1.060279e-04	1.060279e-04
7.200000e+02	7.400000e+02	9.209345e-04	8.020064e-05	8.020064e-05
7.400000e+02	7.600000e+02	7.745895e-04	8.610838e-05	8.610838e-05
7.600000e+02	7.800000e+02	8.942945e-04	1.283312e-04	1.283312e-04
7.800000e+02	8.000000e+02	7.947900e-04	1.803817e-04	1.803817e-04
8.000000e+02	8.200000e+02	6.539130e-04	7.202225e-05	7.202225e-05
8.200000e+02	8.400000e+02	6.800420e-04	1.457440e-04	1.457440e-04
8.400000e+02	8.600000e+02	4.542548e-04	1.544323e-04	1.544323e-04
8.600000e+02	8.800000e+02	6.437920e-04	7.580735e-05	7.580735e-05
8.800000e+02	9.000000e+02	5.869755e-04	6.610514e-05	6.610514e-05
9.000000e+02	9.200000e+02	5.616980e-04	1.562131e-04	1.562131e-04
9.200000e+02	9.400000e+02	7.326555e-04	1.598807e-04	1.598807e-04
9.400000e+02	9.600000e+02	5.528915e-04	8.828448e-05	8.828448e-05
9.600000e+02	9.800000e+02	8.324325e-04	1.351004e-04	1.351004e-04
9.800000e+02	1.000000e+03	4.269729e-04	8.089947e-05	8.089947e-05
1.000000e+03	1.020000e+03	3.250556e-04	1.194669e-04	1.194669e-04
1.020000e+03	1.040000e+03	4.861295e-04	9.041799e-05	9.041799e-05
1.040000e+03	1.060000e+03	5.932800e-04	9.794196e-05	9.794196e-05
1.060000e+03	1.080000e+03	4.205224e-04	9.432932e-05	9.432932e-05
1.080000e+03	1.100000e+03	3.826963e-04	9.721093e-05	9.721093e-05
1.100000e+03	1.120000e+03	6.617555e-04	1.503424e-04	1.503424e-04
1.120000e+03	1.140000e+03	3.914013e-04	1.126634e-04	1.126634e-04
1.140000e+03	1.160000e+03	5.269480e-04	6.276978e-05	6.276978e-05
1.160000e+03	1.180000e+03	3.835881e-04	9.999106e-05	9.999106e-05
1.180000e+03	1.200000e+03	3.188702e-04	1.099727e-04	1.099727e-04
1.200000e+03	1.220000e+03	4.020795e-04	7.244277e-05	7.244277e-05
1.220000e+03	1.240000e+03	3.312367e-04	5.490735e-05	5.490735e-05
1.240000e+03	1.260000e+03	5.323325e-04	3.199209e-04	3.199209e-04
1.260000e+03	1.280000e+03	1.981718e-04	1.843378e-04	1.843378e-04
1.280000e+03	1.300000e+03	4.891993e-04	1.081657e-04	1.081657e-04
1.300000e+03	1.320000e+03	4.901148e-04	2.788338e-04	2.788338e-04
1.320000e+03	1.340000e+03	-1.691891e-06	2.735638e-04	2.735638e-04
1.340000e+03	1.360000e+03	4.315140e-04	8.647526e-05	8.647526e-05
1.360000e+03	1.380000e+03	3.248882e-04	6.705986e-05	6.705986e-05
1.380000e+03	1.400000e+03	2.852540e-04	5.186528e-05	5.186528e-05
1.400000e+03	1.420000e+03	1.257243e-04	5.744349e-05	5.744349e-05
1.420000e+03	1.440000e+03	3.307953e-04	8.364791e-05	8.364791e-05
1.440000e+03	1.460000e+03	5.376860e-04	1.866524e-04	1.866524e-04
1.460000e+03	1.480000e+03	1.141853e-04	1.695423e-04	1.695423e-04
1.480000e+03	1.500000e+03	6.672545e-05	2.363795e-04	2.363795e-04
1.500000e+03	1.520000e+03	4.262441e-04	6.054754e-05	6.054754e-05
1.520000e+03	1.540000e+03	3.426213e-04	1.303184e-04	1.303184e-04
1.540000e+03	1.560000e+03	1.944332e-04	1.374588e-04	1.374588e-04
1.560000e+03	1.580000e+03	3.354949e-04	9.178885e-05	9.178885e-05
1.580000e+03	1.600000e+03	8.064395e-05	6.642548e-05	6.642548e-05
1.600000e+03	1.620000e+03	4.004611e-04	7.451496e-05	7.451496e-05
1.620000e+03	1.640000e+03	-6.690910e-05	9.259325e-05	9.259325e-05
1.640000e+03	1.660000e+03	3.636915e-04	1.163624e-04	1.163624e-04
1.660000e+03	1.680000e+03	1.756501e-04	9.595529e-05	9.595529e-05
1.680000e+03	1.700000e+03	2.326630e-04	9.031499e-05	9.031499e-05
1.700000e+03	1.720000e+03	2.465948e-04	9.539214e-05	9.539214e-05
1.720000e+03	1.740000e+03	1.161338e-04	1.226580e-04	1.226580e-04
1.740000e+03	1.760000e+03	3.140541e-04	1.091031e-04	1.091031e-04
1.760000e+03	1.780000e+03	5.452530e-05	8.762794e-05	8.762794e-05
1.780000e+03	1.800000e+03	2.443341e-04	9.087907e-05	9.087907e-05
1.800000e+03	1.820000e+03	1.776573e-04	5.520537e-05	5.520537e-05
1.820000e+03	1.840000e+03	1.609289e-04	4.603147e-05	4.603147e-05
1.840000e+03	1.860000e+03	2.572732e-04	5.853999e-05	5.853999e-05
1.860000e+03	1.880000e+03	1.904351e-04	6.091939e-05	6.091939e-05
1.880000e+03	1.900000e+03	1.771680e-04	4.129855e-05	4.129855e-05
1.900000e+03	1.920000e+03	8.303935e-05	4.834958e-05	4.834958e-05
1.920000e+03	1.940000e+03	8.513555e-05	5.684538e-05	5.684538e-05
1.940000e+03	1.960000e+03	1.293245e-04	6.650904e-05	6.650904e-05
1.960000e+03	1.980000e+03	1.409789e-04	3.932372e-05	3.932372e-05
1.980000e+03	2.000000e+03	1.112081e-04	6.409760e-05	6.409760e-05
2.000000e+03	2.020000e+03	2.653799e-04	7.482075e-05	7.482075e-05
2.020000e+03	2.040000e+03	2.461833e-05	8.714578e-05	8.714578e-05
2.040000e+03	2.060000e+03	1.784797e-04	4.840702e-05	4.840702e-05
2.060000e+03	2.080000e+03	1.418449e-04	4.282364e-05	4.282364e-05
2.080000e+03	2.100000e+03	1.167516e-04	4.856655e-05	4.856655e-05
2.100000e+03	2.120000e+03	1.273698e-04	4.591303e-05	4.591303e-05
2.120000e+03	2.140000e+03	2.985885e-05	1.259927e-04	1.259927e-04
2.140000e+03	2.160000e+03	2.324315e-04	1.257778e-04	1.257778e-04
2.160000e+03	2.180000e+03	1.817768e-04	5.097382e-05	5.097382e-05
2.180000e+03	2.200000e+03	4.342185e-05	5.015845e-05	5.015845e-05
2.200000e+03	2.220000e+03	1.337239e-04	3.586848e-05	3.586848e-05
2.220000e+03	2.240000e+03	5.998235e-05	9.884437e-05	9.884437e-05
2.240000e+03	2.260000e+03	1.976820e-04	1.177965e-04	1.177965e-04
2.260000e+03	2.280000e+03	9.548735e-05	5.158338e-05	5.158338e-05
2.280000e+03	2.300000e+03	7.236810e-05	7.847023e-05	7.847023e-05
2.300000e+03	2.320000e+03	1.303027e-04	4.908972e-05	4.908972e-05
2.320000e+03	2.340000e+03	6.900945e-05	5.045099e-05	5.045099e-05
2.340000e+03	2.360000e+03	-5.188345e-05	1.335783e-04	1.335783e-04
2.360000e+03	2.380000e+03	1.445142e-04	1.417634e-04	1.417634e-04
2.380000e+03	2.400000e+03	1.709090e-04	6.205606e-05	6.205606e-05
2.400000e+03	2.420000e+03	7.738805e-05	6.789354e-05	6.789354e-05
2.420000e+03	2.440000e+03	1.831198e-05	6.161221e-05	6.161221e-05
2.440000e+03	2.460000e+03	1.349930e-04	1.423193e-04	1.423193e-04
2.460000e+03	2.480000e+03	2.931854e-04	1.353286e-04	1.353286e-04
2.480000e+03	2.500000e+03	-5.815345e-05	1.249956e-04	1.249956e-04
2.500000e+03	2.520000e+03	9.570115e-05	6.399090e-05	6.399090e-05
2.520000e+03	2.540000e+03	3.597689e-05	5.126929e-05	5.126929e-05
2.540000e+03	2.560000e+03	3.745817e-05	3.851500e-05	3.851500e-05
2.560000e+03	2.580000e+03	8.717540e-05	4.777930e-05	4.777930e-05
2.580000e+03	2.600000e+03	3.727888e-05	7.592052e-05	7.592052e-05
2.600000e+03	2.620000e+03	1.661711e-04	8.436574e-05	8.436574e-05
2.620000e+03	2.640000e+03	6.768555e-05	2.384359e-05	2.384359e-05
2.640000e+03	2.660000e+03	1.277541e-04	3.943844e-05	3.943844e-05
2.660000e+03	2.680000e+03	9.971595e-05	5.316844e-05	5.316844e-05
2.680000e+03	2.700000e+03	1.225145e-04	3.228864e-05	3.228864e-05
2.700000e+03	2.720000e+03	4.824188e-05	2.985445e-05	2.985445e-05
2.720000e+03	2.740000e+03	5.101025e-05	4.771757e-05	4.771757e-05
2.740000e+03	2.760000e+03	2.230973e-04	1.698396e-04	1.698396e-04
2.760000e+03	2.780000e+03	-9.079650e-05	1.713585e-04	1.713585e-04
2.780000e+03	2.800000e+03	4.379006e-05	2.989204e-05	2.989204e-05
2.800000e+03	2.820000e+03	1.259908e-04	6.356841e-05	6.356841e-05
2.820000e+03	2.840000e+03	7.916185e-05	5.112583e-05	5.112583e-05
2.840000e+03	2.860000e+03	-7.556605e-05	5.798802e-05	5.798802e-05
2.860000e+03	2.880000e+03	2.075392e-05	6.708467e-05	6.708467e-05
2.880000e+03	2.900000e+03	1.381228e-04	6.208017e-05	6.208017e-05
2.900000e+03	2.920000e+03	-6.986105e-05	7.654146e-05	7.654146e-05
2.920000e+03	2.940000e+03	1.699982e-04	7.482742e-05	7.482742e-05
2.940000e+03	2.960000e+03	8.318290e-05	5.161417e-05	5.161417e-05
2.960000e+03	2.980000e+03	1.413737e-04	5.976684e-05	5.976684e-05
2.980000e+03	3.000000e+03	6.284390e-05	3.995901e-05	3.995901e-05
3.000000e+03	3.020000e+03	1.984977e-05	7.464801e-05	7.464801e-05
3.020000e+03	3.040000e+03	1.887921e-05	5.700833e-05	5.700833e-05
3.040000e+03	3.060000e+03	2.239760e-05	2.601238e-05	2.601238e-05
3.060000e+03	3.080000e+03	6.241565e-05	2.272667e-05	2.272667e-05
3.080000e+03	3.100000e+03	1.341202e-04	6.223600e-05	6.223600e-05
3.100000e+03	3.120000e+03	1.007863e-05	2.344046e-05	2.344046e-05
3.120000e+03	3.140000e+03	8.659210e-05	2.601864e-05	2.601864e-05
3.140000e+03	3.160000e+03	4.275569e-05	2.673933e-05	2.673933e-05
3.160000e+03	3.180000e+03	2.642708e-05	2.871464e-05	2.871464e-05
3.180000e+03	3.200000e+03	3.811136e-05	1.996797e-05	1.996797e-05
3.200000e+03	3.220000e+03	6.193660e-05	2.989119e-05	2.989119e-05
3.220000e+03	3.240000e+03	3.762450e-06	6.915907e-05	6.915907e-05
3.240000e+03	3.260000e+03	4.952770e-05	3.224139e-05	3.224139e-05
3.260000e+03	3.280000e+03	5.075880e-05	2.599691e-05	2.599691e-05
3.280000e+03	3.300000e+03	1.820876e-05	2.189083e-05	2.189083e-05
3.300000e+03	3.320000e+03	-2.002340e-06	2.332253e-05	2.332253e-05
3.320000e+03	3.340000e+03	6.410995e-05	1.881085e-05	1.881085e-05
3.340000e+03	3.360000e+03	-4.237134e-05	6.607541e-05	6.607541e-05
3.360000e+03	3.380000e+03	2.756852e-05	2.681140e-05	2.681140e-05
3.380000e+03	3.400000e+03	1.332086e-04	7.205678e-05	7.205678e-05
3.400000e+03	3.420000e+03	-6.447695e-05	6.488767e-05	6.488767e-05
3.420000e+03	3.440000e+03	-2.168708e-05	4.027769e-05	4.027769e-05
3.440000e+03	3.460000e+03	4.683622e-05	2.654538e-05	2.654538e-05
3.460000e+03	3.480000e+03	2.184624e-05	2.784173e-05	2.784173e-05
3.480000e+03	3.500000e+03	3.878465e-05	3.160832e-05	3.160832e-05
3.500000e+03	3.520000e+03	4.688830e-05	2.493682e-05	2.493682e-05
3.520000e+03	3.540000e+03	5.037825e-05	4.821497e-05	4.821497e-05
3.540000e+03	3.560000e+03	1.797127e-05	1.757377e-05	1.757377e-05
3.560000e+03	3.580000e+03	1.159125e-05	4.841492e-05	4.841492e-05
3.580000e+03	3.600000e+03	2.958823e-05	1.579251e-05	1.579251e-05
3.600000e+03	3.620000e+03	1.715134e-05	2.433119e-05	2.433119e-05
3.620000e+03	3.640000e+03	3.177782e-05	2.484016e-05	2.484016e-05
3.640000e+03	3.660000e+03	5.385310e-05	3.265442e-05	3.265442e-05
3.660000e+03	3.680000e+03	3.506571e-05	1.871825e-05	1.871825e-05
3.680000e+03	3.700000e+03	8.664215e-06	2.138703e-05	2.138703e-05
3.700000e+03	3.720000e+03	5.852340e-05	1.187427e-05	1.187427e-05
3.720000e+03	3.740000e+03	-3.278665e-04	3.435777e-04	3.435777e-04
3.740000e+03	3.760000e+03	3.683766e-04	3.439189e-04	3.439189e-04
3.760000e+03	3.780000e+03	1.109196e-05	1.984780e-05	1.984780e-05
3.780000e+03	3.800000e+03	3.359057e-05	2.951984e-05	2.951984e-05
3.800000e+03	3.820000e+03	-1.516341e-05	2.626630e-05	2.626630e-05
3.820000e+03	3.840000e+03	3.996090e-05	1.819174e-05	1.819174e-05
3.840000e+03	3.860000e+03	1.827628e-05	1.492397e-05	1.492397e-05
3.860000e+03	3.880000e+03	3.088179e-05	1.154656e-05	1.154656e-05
3.880000e+03	3.900000e+03	1.756680e-05	1.231191e-05	1.231191e-05
3.900000e+03	3.920000e+03	2.461137e-05	1.395750e-05	1.395750e-05
3.920000e+03	3.940000e+03	-6.533630e-05	6.088559e-05	6.088559e-05
3.940000e+03	3.960000e+03	5.214430e-05	5.441441e-05	5.441441e-05
3.960000e+03	3.980000e+03	1.613090e-05	1.657765e-05	1.657765e-05
3.980000e+03	4.000000e+03	7.435025e-05	4.262184e-05	4.262184e-05
4.000000e+03	4.020000e+03	-5.889150e-05	5.388400e-05	5.388400e-05
4.020000e+03	4.040000e+03	6.682660e-05	4.213129e-05	4.213129e-05
4.040000e+03	4.060000e+03	1.951019e-05	2.008774e-05	2.008774e-05
4.060000e+03	4.080000e+03	3.061701e-05	1.341071e-05	1.341071e-05
4.080000e+03	4.100000e+03	2.705226e-05	1.892068e-05	1.892068e-05
4.100000e+03	4.120000e+03	-2.419067e-05	6.396935e-05	6.396935e-05
4.120000e+03	4.140000e+03	7.076940e-05	6.379757e-05	6.379757e-05
4.140000e+03	4.160000e+03	1.592492e-05	2.766961e-05	2.766961e-05
4.160000e+03	4.180000e+03	-3.373071e-06	3.777932e-05	3.777932e-05
4.180000e+03	4.200000e+03	2.952937e-05	1.332180e-05	1.332180e-05
4.200000e+03	4.220000e+03	3.607879e-05	4.093915e-05	4.093915e-05
4.220000e+03	4.240000e+03	-2.018778e-05	2.779939e-05	2.779939e-05
4.240000e+03	4.260000e+03	3.408540e-06	1.053119e-05	1.053119e-05
4.260000e+03	4.280000e+03	3.473425e-04	3.115790e-04	3.115790e-04
4.280000e+03	4.300000e+03	-3.073487e-04	3.137462e-04	3.137462e-04
4.300000e+03	4.320000e+03	2.184064e-05	1.075276e-05	1.075276e-05
4.320000e+03	4.340000e+03	8.604215e-06	9.111624e-06	9.111624e-06
4.340000e+03	4.360000e+03	-5.372305e-06	1.641853e-05	1.641853e-05
4.360000e+03	4.380000e+03	1.004775e-05	2.043640e-05	2.043640e-05
4.380000e+03	4.400000e+03	2.951378e-05	1.135287e-05	1.135287e-05
4.400000e+03	4.420000e+03	9.159210e-06	1.264521e-05	1.264521e-05
4.420000e+03	4.440000e+03	3.658890e-05	9.635379e-06	9.635379e-06
4.440000e+03	4.460000e+03	7.343390e-06	8.276803e-06	8.276803e-06
4.460000e+03	4.480000e+03	2.642161e-05	1.613295e-05	1.613295e-05
4.480000e+03	4.500000e+03	-4.153850e-06	8.559395e-06	8.559395e-06
4.500000e+03	4.520000e+03	6.687510e-05	4.851310e-05	4.851310e-05
4.520000e+03	4.540000e+03	-4.782560e-06	1.356212e-05	1.356212e-05
4.540000e+03	4.560000e+03	-5.576195e-05	4.587751e-05	4.587751e-05
4.560000e+03	4.580000e+03	1.790703e-05	2.691296e-05	2.691296e-05
4.580000e+03	4.600000e+03	3.289394e-05	1.409679e-05	1.409679e-05
4.600000e+03	4.620000e+03	-7.121300e-07	1.364210e-05	1.364210e-05
4.620000e+03	4.640000e+03	5.444995e-05	2.775025e-05	2.775025e-05
4.640000e+03	4.660000e+03	-1.139571e-05	1.370890e-05	1.370890e-05
4.660000e+03	4.680000e+03	3.275352e-05	1.192782e-05	1.192782e-05
4.680000e+03	4.700000e+03	1.054110e-04	1.017904e-04	1.017904e-04
4.700000e+03	4.720000e+03	-8.956305e-05	9.859001e-05	9.859001e-05
4.720000e+03	4.740000e+03	-5.817320e-06	1.208566e-05	1.208566e-05
4.740000e+03	4.760000e+03	4.765826e-05	2.181485e-05	2.181485e-05
4.760000e+03	4.780000e+03	2.087870e-05	2.184488e-05	2.184488e-05
4.780000e+03	4.800000e+03	1.386087e-05	7.387500e-06	7.387500e-06
4.800000e+03	4.820000e+03	-2.322694e-05	1.682539e-05	1.682539e-05
4.820000e+03	4.840000e+03	2.521212e-05	1.718382e-05	1.718382e-05
4.840000e+03	4.860000e+03	-1.773310e-05	2.023313e-05	2.023313e-05
4.860000e+03	4.880000e+03	4.400997e-07	1.884534e-05	1.884534e-05
4.880000e+03	4.900000e+03	3.121374e-05	2.034699e-05	2.034699e-05
4.900000e+03	4.920000e+03	1.213325e-05	8.295738e-06	8.295738e-06
4.920000e+03	4.940000e+03	-6.865860e-06	1.095354e-05	1.095354e-05
4.940000e+03	4.960000e+03	-3.401118e-06	2.243651e-05	2.243651e-05
4.960000e+03	4.980000e+03	3.769148e-05	2.206283e-05	2.206283e-05
4.980000e+03	5.000000e+03	3.372861e-06	2.309812e-05	2.309812e-05
5.000000e+03	5.020000e+03	-3.041872e-06	7.029376e-06	7.029376e-06
5.020000e+03	5.040000e+03	7.543890e-06	3.314275e-06	3.314275e-06
5.040000e+03	5.060000e+03	9.724515e-06	9.218971e-06	9.218971e-06
5.060000e+03	5.080000e+03	6.394645e-06	1.737749e-05	1.737749e-05
5.080000e+03	5.100000e+03	4.118162e-06	8.807507e-06	8.807507e-06
5.100000e+03	5.120000e+03	4.801161e-06	6.830562e-06	6.830562e-06
5.120000e+03	5.140000e+03	9.486335e-06	9.430677e-06	9.430677e-06
5.140000e+03	5.160000e+03	-1.052557e-05	7.718962e-06	7.718962e-06
5.160000e+03	5.180000e+03	3.156622e-05	1.369756e-05	1.369756e-05
5.180000e+03	5.200000e+03	-2.995756e-06	1.062498e-05	1.062498e-05
5.200000e+03	5.220000e+03	-6.429985e-07	7.532777e-06	7.532777e-06
5.220000e+03	5.240000e+03	8.825360e-06	5.620489e-06	5.620489e-06
5.240000e+03	5.260000e+03	7.405355e-06	5.656090e-06	5.656090e-06
5.260000e+03	5.280000e+03	6.014995e-06	7.333084e-06	7.333084e-06
5.280000e+03	5.300000e+03	6.368850e-06	8.505218e-06	8.505218e-06
5.300000e+03	5.320000e+03	-4.593238e-06	5.878952e-06	5.878952e-06
5.320000e+03	5.340000e+03	2.060495e-05	1.265800e-05	1.265800e-05
5.340000e+03	5.360000e+03	-4.496019e-06	1.242464e-05	1.242464e-05
5.360000e+03	5.380000e+03	5.802905e-06	6.653221e-06	6.653221e-06
5.380000e+03	5.400000e+03	9.145330e-06	5.663102e-06	5.663102e-06
5.400000e+03	5.420000e+03	1.161154e-05	7.343332e-06	7.343332e-06
5.420000e+03	5.440000e+03	2.595202e-05	2.198969e-05	2.198969e-05
5.440000e+03	5.460000e+03	-1.637414e-05	2.211539e-05	2.211539e-05
5.460000e+03	5.480000e+03	1.003162e-06	7.642907e-06	7.642907e-06
5.480000e+03	5.500000e+03	-3.855890e-05	4.374641e-05	4.374641e-05
5.500000e+03	5.520000e+03	1.008972e-05	8.224340e-06	8.224340e-06
5.520000e+03	5.540000e+03	2.791188e-06	5.035712e-06	5.035712e-06
5.540000e+03	5.560000e+03	1.012695e-06	7.468621e-06	7.468621e-06
5.560000e+03	5.580000e+03	7.199920e-05	5.659295e-05	5.659295e-05
5.580000e+03	5.600000e+03	3.251332e-06	6.171787e-06	6.171787e-06
5.600000e+03	5.620000e+03	-3.588966e-05	5.529783e-05	5.529783e-05
5.620000e+03	5.640000e+03	-1.149478e-05	1.516440e-05	1.516440e-05
5.640000e+03	5.660000e+03	1.986062e-05	2.302186e-05	2.302186e-05
5.660000e+03	5.680000e+03	-1.052907e-05	1.301487e-05	1.301487e-05
5.680000e+03	5.700000e+03	4.509977e-05	4.012455e-05	4.012455e-05
5.700000e+03	5.720000e+03	-2.348153e-05	4.190122e-05	4.190122e-05
5.720000e+03	5.740000e+03	3.386852e-06	6.178533e-06	6.178533e-06
5.740000e+03	5.760000e+03	4.360575e-06	5.053442e-06	5.053442e-06
5.760000e+03	5.780000e+03	4.770090e-05	4.266637e-05	4.266637e-05
5.780000e+03	5.800000e+03	-3.370756e-05	4.319672e-05	4.319672e-05
5.800000e+03	5.820000e+03	2.059887e-05	2.446525e-05	2.446525e-05
5.820000e+03	5.840000e+03	-1.929219e-05	2.376124e-05	2.376124e-05
5.840000e+03	5.860000e+03	4.609593e-06	6.311808e-06	6.311808e-06
5.860000e+03	5.880000e+03	-5.786115e-06	6.314947e-06	6.314947e-06
5.880000e+03	5.900000e+03	6.343645e-05	5.655108e-05	5.655108e-05
5.900000e+03	5.920000e+03	-5.922680e-06	7.981740e-06	7.981740e-06
5.920000e+03	5.940000e+03	4.655382e-06	3.653503e-06	3.653503e-06
5.940000e+03	5.960000e+03	5.122175e-08	1.294727e-05	1.294727e-05
5.960000e+03	5.980000e+03	6.964485e-06	4.135927e-06	4.135927e-06
5.980000e+03	6.000000e+03	3.177436e-06	6.018069e-06	6.018069e-06
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.317890e-05	7.622052e-06	7.622052e-06
2.000000e+01	4.000000e+01	1.748683e-03	6.534572e-05	6.534572e-05
4.000000e+01	6.000000e+01	2.215167e-03	7.302566e-05	7.302566e-05
6.000000e+01	8.000000e+01	2.152472e-03	3.971944e-05	3.971944e-05
8.000000e+01	1.000000e+02	2.041754e-03	3.975999e-05	3.975999e-05
1.000000e+02	1.200000e+02	2.052493e-03	3.807788e-05	3.807788e-05
1.200000e+02	1.400000e+02	2.083138e-03	6.200562e-05	6.200562e-05
1.400000e+02	1.600000e+02	2.010227e-03	5.911635e-05	5.911635e-05
1.600000e+02	1.800000e+02	1.910923e-03	4.868887e-05	4.868887e-05
1.800000e+02	2.000000e+02	1.752329e-03	5.990079e-05	5.990079e-05
2.000000e+02	2.200000e+02	1.742472e-03	3.905161e-05	3.905161e-05
2.200000e+02	2.400000e+02	1.622663e-03	4.263324e-05	4.263324e-05
2.400000e+02	2.600000e+02	1.652956e-03	3.073061e-05	3.073061e-05
2.600000e+02	2.800000e+02	1.478119e-03	3.622600e-05	3.622600e-05
2.800000e+02	3.000000e+02	1.378182e-03	3.328262e-05	3.328262e-05
3.000000e+02	3.200000e+02	1.344424e-03	3.233793e-05	3.233793e-05
3.200000e+02	3.400000e+02	1.327228e-03	3.750810e-05	3.750810e-05
3.400000e+02	3.600000e+02	1.207193e-03	4.078085e-05	4.078085e-05
3.600000e+02	3.800000e+02	1.258141e-03	3.937602e-05	3.937602e-05
3.800000e+02	4.000000e+02	1.121967e-03	4.199101e-05	4.199101e-05
4.000000e+02	4.200000e+02	1.086775e-03	3.920136e-05	3.920136e-05
4.200000e+02	4.400000e+02	1.125543e-03	4.168412e-05	4.168412e-05
4.400000e+02	4.600000e+02	9.754590e-04	4.293500e-05	4.293500e-05
4.600000e+02	4.800000e+02	9.920850e-04	3.475533e-05	3.475533e-05
4.800000e+02	5.000000e+02	9.841980e-04	4.865478e-05	4.865478e-05
5.000000e+02	5.200000e+02	9.215775e-04	9.308495e-05	9.308495e-05
5.200000e+02	5.400000e+02	8.395945e-04	6.466703e-05	6.466703e-05
5.400000e+02	5.600000e+02	8.164490e-04	4.765657e-05	4.765657e-05
5.600000e+02	5.800000e+02	9.649505e-04	6.577876e-05	6.577876e-05
5.800000e+02	6.000000e+02	7.555395e-04	6.573409e-05	6.573409e-05
6.000000e+02	6.200000e+02	7.785045e-04	4.821837e-05	4.821837e-05
6.200000e+02	6.400000e+02	7.635570e-04	5.045149e-05	5.045149e-05
6.400000e+02	6.600000e+02	8.075595e-04	4.462152e-05	4.462152e-05
6.600000e+02	6.800000e+02	6.062570e-04	4.287998e-05	4.287998e-05
6.800000e+02	7.000000e+02	7.844075e-04	5.196780e-05	5.196780e-05
7.000000e+02	7.200000e+02	6.639285e-04	5.638692e-05	5.638692e-05
7.200000e+02	7.400000e+02	6.286145e-04	5.161034e-05	5.161034e-05
7.400000e+02	7.600000e+02	6.512690e-04	4.011349e-05	4.011349e-05
7.600000e+02	7.800000e+02	5.745990e-04	7.575477e-05	7.575477e-05
7.800000e+02	8.000000e+02	7.075510e-04	7.436338e-05	7.436338e-05
8.000000e+02	8.200000e+02	5.870815e-04	4.042081e-05	4.042081e-05
8.200000e+02	8.400000e+02	5.473375e-04	4.850279e-05	4.850279e-05
8.400000e+02	8.600000e+02	5.746980e-04	6.337766e-05	6.337766e-05
8.600000e+02	8.800000e+02	4.474814e-04	5.431482e-05	5.431482e-05
8.800000e+02	9.000000e+02	5.357010e-04	4.714818e-05	4.714818e-05
9.000000e+02	9.200000e+02	5.069920e-04	4.241321e-05	4.241321e-05
9.200000e+02	9.400000e+02	4.959737e-04	4.756598e-05	4.756598e-05
9.400000e+02	9.600000e+02	4.834776e-04	4.403075e-05	4.403075e-05
9.600000e+02	9.800000e+02	5.231240e-04	5.375686e-05	5.375686e-05
9.800000e+02	1.000000e+03	4.221530e-04	6.071707e-05	6.071707e-05
1.000000e+03	1.020000e+03	3.476190e-04	5.397958e-05	5.397958e-05
1.020000e+03	1.040000e+03	4.142476e-04	4.366208e-05	4.366208e-05
1.040000e+03	1.060000e+03	4.105594e-04	4.791674e-05	4.791674e-05
1.060000e+03	1.080000e+03	4.457886e-04	5.375067e-05	5.375067e-05
1.080000e+03	1.100000e+03	3.865341e-04	7.824545e-05	7.824545e-05
1.100000e+03	1.120000e+03	3.343185e-04	7.401956e-05	7.401956e-05
1.120000e+03	1.140000e+03	4.327436e-04	3.713535e-05	3.713535e-05
1.140000e+03	1.160000e+03	3.617017e-04	3.737642e-05	3.737642e-05
1.160000e+03	1.180000e+03	3.703572e-04	3.647933e-05	3.647933e-05
1.180000e+03	1.200000e+03	3.105819e-04	4.274382e-05	4.274382e-05
1.200000e+03	1.220000e+03	2.802774e-04	4.981823e-05	4.981823e-05
1.220000e+03	1.240000e+03	2.886868e-04	5.313847e-05	5.313847e-05
1.240000e+03	1.260000e+03	3.638154e-04	5.504532e-05	5.504532e-05
1.260000e+03	1.280000e+03	3.074221e-04	4.916895e-05	4.916895e-05
1.280000e+03	1.300000e+03	3.322775e-04	4.693733e-05	4.693733e-05
1.300000e+03	1.320000e+03	2.336985e-04	4.349231e-05	4.349231e-05
1.320000e+03	1.340000e+03	2.383677e-04	5.850940e-05	5.850940e-05
1.340000e+03	1.360000e+03	2.880201e-04	5.526841e-05	5.526841e-05
1.360000e+03	1.380000e+03	2.917560e-04	4.055378e-05	4.055378e-05
1.380000e+03	1.400000e+03	2.756104e-04	4.434196e-05	4.434196e-05
1.400000e+03	1.420000e+03	2.208471e-04	4.282248e-05	4.282248e-05
1.420000e+03	1.440000e+03	2.965529e-04	4.741114e-05	4.741114e-05
1.440000e+03	1.460000e+03	2.160400e-04	8.443884e-05	8.443884e-05
1.460000e+03	1.480000e+03	2.456735e-04	8.312459e-05	8.312459e-05
1.480000e+03	1.500000e+03	2.325919e-04	3.803159e-05	3.803159e-05
1.500000e+03	1.520000e+03	2.765400e-04	3.538235e-05	3.538235e-05
1.520000e+03	1.540000e+03	2.531318e-04	4.118677e-05	4.118677e-05
1.540000e+03	1.560000e+03	1.407611e-04	4.695043e-05	4.695043e-05
1.560000e+03	1.580000e+03	2.160098e-04	4.953178e-05	4.953178e-05
1.580000e+03	1.600000e+03	2.659490e-04	4.837729e-05	4.837729e-05
1.600000e+03	1.620000e+03	2.046902e-04	4.010608e-05	4.010608e-05
1.620000e+03	1.640000e+03	1.610730e-04	4.858909e-05	4.858909e-05
1.640000e+03	1.660000e+03	1.901300e-04	4.248977e-05	4.248977e-05
1.660000e+03	1.680000e+03	1.878922e-04	3.698575e-05	3.698575e-05
1.680000e+03	1.700000e+03	2.180411e-04	6.127351e-05	6.127351e-05
1.700000e+03	1.720000e+03	1.450682e-04	4.589702e-05	4.589702e-05
1.720000e+03	1.740000e+03	3.856477e-04	1.204655e-04	1.204655e-04
1.740000e+03	1.760000e+03	4.405746e-05	6.651603e-05	6.651603e-05
1.760000e+03	1.780000e+03	1.429280e-04	1.279570e-04	1.279570e-04
1.780000e+03	1.800000e+03	1.305305e-04	6.192748e-05	6.192748e-05
1.800000e+03	1.820000e+03	1.784746e-04	4.722188e-05	4.722188e-05
1.820000e+03	1.840000e+03	1.050589e-04	7.468909e-05	7.468909e-05
1.840000e+03	1.860000e+03	1.864672e-04	3.311047e-05	3.311047e-05
1.860000e+03	1.880000e+03	1.405304e-04	2.872180e-05	2.872180e-05
1.880000e+03	1.900000e+03	1.779555e-04	4.628202e-05	4.628202e-05
1.900000e+03	1.920000e+03	1.177838e-04	5.436285e-05	5.436285e-05
1.920000e+03	1.940000e+03	1.303319e-04	4.701090e-05	4.701090e-05
1.940000e+03	1.960000e+03	1.099706e-04	5.928265e-05	5.928265e-05
1.960000e+03	1.980000e+03	6.271650e-05	9.145407e-05	9.145407e-05
1.980000e+03	2.000000e+03	3.241096e-04	2.182016e-04	2.182016e-04
2.000000e+03	2.020000e+03	1.530572e-04	3.667065e-05	3.667065e-05
2.020000e+03	2.040000e+03	1.567025e-04	7.869441e-05	7.869441e-05
2.040000e+03	2.060000e+03	1.769027e-04	4.417394e-05	4.417394e-05
2.060000e+03	2.080000e+03	-4.400422e-05	2.672369e-04	2.672369e-04
2.080000e+03	2.100000e+03	1.585569e-04	1.722558e-04	1.722558e-04
2.100000e+03	2.120000e+03	5.581345e-05	7.536534e-05	7.536534e-05
2.120000e+03	2.140000e+03	4.081148e-05	6.294549e-05	6.294549e-05
2.140000e+03	2.160000e+03	1.413911e-04	3.593816e-05	3.593816e-05
2.160000e+03	2.180000e+03	6.160790e-05	2.899271e-05	2.899271e-05
2.180000e+03	2.200000e+03	1.458020e-04	3.575281e-05	3.575281e-05
2.200000e+03	2.220000e+03	4.155359e-05	3.906486e-05	3.906486e-05
2.220000e+03	2.240000e+03	1.683537e-04	2.559298e-05	2.559298e-05
2.240000e+03	2.260000e+03	1.254228e-04	5.009214e-05	5.009214e-05
2.260000e+03	2.280000e+03	7.973050e-05	5.060299e-05	5.060299e-05
2.280000e+03	2.300000e+03	2.909212e-05	3.104560e-05	3.104560e-05
2.300000e+03	2.320000e+03	9.063490e-05	2.692151e-05	2.692151e-05
2.320000e+03	2.340000e+03	1.110955e-04	3.015536e-05	3.015536e-05
2.340000e+03	2.360000e+03	7.236415e-05	2.404113e-05	2.404113e-05
2.360000e+03	2.380000e+03	7.846210e-05	2.872351e-05	2.872351e-05
2.380000e+03	2.400000e+03	6.171485e-05	2.689826e-05	2.689826e-05
2.400000e+03	2.420000e+03	8.776350e-05	2.893055e-05	2.893055e-05
2.420000e+03	2.440000e+03	5.759175e-05	3.068069e-05	3.068069e-05
2.440000e+03	2.460000e+03	5.718855e-05	3.317460e-05	3.317460e-05
2.460000e+03	2.480000e+03	5.147420e-05	2.954055e-05	2.954055e-05
2.480000e+03	2.500000e+03	1.556633e-04	4.063486e-05	4.063486e-05
2.500000e+03	2.520000e+03	8.094945e-05	4.814675e-05	4.814675e-05
2.520000e+03	2.540000e+03	7.165545e-05	3.986032e-05	3.986032e-05
2.540000e+03	2.560000e+03	7.945190e-05	2.229778e-05	2.229778e-05
2.560000e+03	2.580000e+03	1.004236e-04	2.784227e-05	2.784227e-05
2.580000e+03	2.600000e+03	2.283502e-05	3.630075e-05	3.630075e-05
2.600000e+03	2.620000e+03	6.688895e-05	2.629109e-05	2.629109e-05
2.620000e+03	2.640000e+03	5.713685e-05	1.748702e-05	1.748702e-05
2.640000e+03	2.660000e+03	8.971900e-05	2.480876e-05	2.480876e-05
2.660000e+03	2.680000e+03	5.889850e-05	2.667951e-05	2.667951e-05
2.680000e+03	2.700000e+03	7.546395e-05	1.898072e-05	1.898072e-05
2.700000e+03	2.720000e+03	4.713102e-05	3.625577e-05	3.625577e-05
2.720000e+03	2.740000e+03	8.739100e-05	2.248988e-05	2.248988e-05
2.740000e+03	2.760000e+03	6.933260e-05	6.453455e-05	6.453455e-05
2.760000e+03	2.780000e+03	7.871340e-05	3.815863e-05	3.815863e-05
2.780000e+03	2.800000e+03	3.498202e-05	6.484626e-05	6.484626e-05
2.800000e+03	2.820000e+03	1.996920e-05	2.327736e-05	2.327736e-05
2.820000e+03	2.840000e+03	1.643905e-04	6.234330e-05	6.234330e-05
2.840000e+03	2.860000e+03	1.062712e-04	6.079021e-05	6.079021e-05
2.860000e+03	2.880000e+03	2.966627e-05	3.113296e-05	3.113296e-05
2.880000e+03	2.900000e+03	1.902487e-05	5.519882e-05	5.519882e-05
2.900000e+03	2.920000e+03	4.345934e-05	2.138897e-05	2.138897e-05
2.920000e+03	2.940000e+03	3.754738e-05	1.994960e-05	1.994960e-05
2.940000e+03	2.960000e+03	2.531491e-05	4.100509e-05	4.100509e-05
2.960000e+03	2.980000e+03	3.083190e-05	3.670043e-05	3.670043e-05
2.980000e+03	3.000000e+03	6.933750e-05	2.323078e-05	2.323078e-05
3.000000e+03	3.020000e+03	2.048664e-05	2.035613e-05	2.035613e-05
3.020000e+03	3.040000e+03	4.113654e-05	1.739268e-05	1.739268e-05
3.040000e+03	3.060000e+03	8.539745e-05	3.812908e-05	3.812908e-05
3.060000e+03	3.080000e+03	9.832175e-05	4.452722e-05	4.452722e-05
3.080000e+03	3.100000e+03	-1.331398e-04	1.479884e-04	1.479884e-04
3.100000e+03	3.120000e+03	1.940209e-04	1.485501e-04	1.485501e-04
3.120000e+03	3.140000e+03	2.563483e-05	2.103726e-05	2.103726e-05
3.140000e+03	3.160000e+03	6.243955e-05	1.719585e-05	1.719585e-05
3.160000e+03	3.180000e+03	1.154077e-04	8.300690e-05	8.300690e-05
3.180000e+03	3.200000e+03	-6.254400e-05	8.365146e-05	8.365146e-05
3.200000e+03	3.220000e+03	3.029897e-05	2.319941e-05	2.319941e-05
3.220000e+03	3.240000e+03	2.686468e-05	1.951227e-05	1.951227e-05
3.240000e+03	3.260000e+03	1.054117e-04	6.879655e-05	6.879655e-05
3.260000e+03	3.280000e+03	2.369648e-05	2.353598e-05	2.353598e-05
3.280000e+03	3.300000e+03	4.402684e-06	8.032288e-05	8.032288e-05
3.300000e+03	3.320000e+03	1.351142e-06	4.705525e-05	4.705525e-05
3.320000e+03	3.340000e+03	5.466460e-05	2.601143e-05	2.601143e-05
3.340000e+03	3.360000e+03	7.126285e-07	2.901312e-05	2.901312e-05
3.360000e+03	3.380000e+03	3.703054e-05	2.484583e-05	2.484583e-05
3.380000e+03	3.400000e+03	4.912824e-05	2.577231e-05	2.577231e-05
3.400000e+03	3.420000e+03	1.061674e-05	4.382000e-05	4.382000e-05
3.420000e+03	3.440000e+03	3.148301e-05	2.821868e-05	2.821868e-05
3.440000e+03	3.460000e+03	3.325727e-05	1.509160e-05	1.509160e-05
3.460000e+03	3.480000e+03	6.755610e-05	1.704929e-05	1.704929e-05
3.480000e+03	3.500000e+03	3.419005e-05	1.889256e-05	1.889256e-05
3.500000e+03	3.520000e+03	1.170923e-04	6.585547e-05	6.585547e-05
3.520000e+03	3.540000e+03	1.753793e-05	4.839246e-05	4.839246e-05
3.540000e+03	3.560000e+03	-1.841956e-05	3.249843e-05	3.249843e-05
3.560000e+03	3.580000e+03	1.907121e-05	1.676304e-05	1.676304e-05
3.580000e+03	3.600000e+03	-3.318838e-05	4.915088e-05	4.915088e-05
3.600000e+03	3.620000e+03	2.350187e-05	1.563869e-05	1.563869e-05
3.620000e+03	3.640000e+03	4.346649e-05	1.363268e-05	1.363268e-05
3.640000e+03	3.660000e+03	8.476395e-05	3.105403e-05	3.105403e-05
3.660000e+03	3.680000e+03	-1.171687e-05	3.040027e-05	3.040027e-05
3.680000e+03	3.700000e+03	2.855792e-05	1.212516e-05	1.212516e-05
3.700000e+03	3.720000e+03	3.283184e-05	1.636621e-05	1.636621e-05
3.720000e+03	3.740000e+03	2.286802e-05	2.525138e-05	2.525138e-05
3.740000e+03	3.760000e+03	1.491832e-05	4.266053e-05	4.266053e-05
3.760000e+03	3.780000e+03	2.815177e-05	7.558388e-06	7.558388e-06
3.780000e+03	3.800000e+03	3.702842e-05	1.022949e-05	1.022949e-05
3.800000e+03	3.820000e+03	-1.284327e-05	3.121971e-05	3.121971e-05
3.820000e+03	3.840000e+03	3.696479e-05	3.007361e-05	3.007361e-05
3.840000e+03	3.860000e+03	1.709269e-05	2.327421e-05	2.327421e-05
3.860000e+03	3.880000e+03	2.693425e-05	3.222077e-05	3.222077e-05
3.880000e+03	3.900000e+03	2.043633e-05	1.997896e-05	1.997896e-05
3.900000e+03	3.920000e+03	3.986052e-05	9.132664e-06	9.132664e-06
3.920000e+03	3.940000e+03	2.011007e-06	1.944704e-05	1.944704e-05
3.940000e+03	3.960000e+03	1.671552e-05	1.232943e-05	1.232943e-05
3.960000e+03	3.980000e+03	-5.225625e-05	8.969016e-05	8.969016e-05
3.980000e+03	4.000000e+03	8.850475e-05	8.955293e-05	8.955293e-05
4.000000e+03	4.020000e+03	4.650483e-05	4.188406e-05	4.188406e-05
4.020000e+03	4.040000e+03	4.955562e-05	1.618143e-05	1.618143e-05
4.040000e+03	4.060000e+03	1.786373e-05	1.114478e-05	1.114478e-05
4.060000e+03	4.080000e+03	8.041585e-06	1.670381e-05	1.670381e-05
4.080000e+03	4.100000e+03	4.513529e-05	1.705402e-05	1.705402e-05
4.100000e+03	4.120000e+03	-2.456266e-05	2.466854e-05	2.466854e-05
4.120000e+03	4.140000e+03	5.974085e-05	2.922744e-05	2.922744e-05
4.140000e+03	4.160000e+03	5.396975e-06	1.787247e-05	1.787247e-05
4.160000e+03	4.180000e+03	-4.055322e-05	4.243310e-05	4.243310e-05
4.180000e+03	4.200000e+03	6.640615e-05	5.964895e-05	5.964895e-05
4.200000e+03	4.220000e+03	1.727659e-05	2.315235e-05	2.315235e-05
4.220000e+03	4.240000e+03	-2.307834e-06	1.727349e-05	1.727349e-05
4.240000e+03	4.260000e+03	6.601780e-06	1.581943e-05	1.581943e-05
4.260000e+03	4.280000e+03	-3.186853e-07	1.018520e-05	1.018520e-05
4.280000e+03	4.300000e+03	3.969784e-05	1.550569e-05	1.550569e-05
4.300000e+03	4.320000e+03	2.305942e-05	1.363617e-05	1.363617e-05
4.320000e+03	4.340000e+03	-3.033399e-06	1.766336e-05	1.766336e-05
4.340000e+03	4.360000e+03	3.775942e-05	3.219117e-05	3.219117e-05
4.360000e+03	4.380000e+03	1.279007e-05	1.636998e-05	1.636998e-05
4.380000e+03	4.400000e+03	-1.287607e-05	3.540804e-05	3.540804e-05
4.400000e+03	4.420000e+03	9.112200e-06	5.135467e-06	5.135467e-06
4.420000e+03	4.440000e+03	-1.071701e-06	1.214330e-05	1.214330e-05
4.440000e+03	4.460000e+03	2.461470e-05	1.170309e-05	1.170309e-05
4.460000e+03	4.480000e+03	1.581504e-05	2.196865e-05	2.196865e-05
4.480000e+03	4.500000e+03	2.370916e-05	1.005914e-05	1.005914e-05
4.500000e+03	4.520000e+03	6.451950e-06	1.418295e-05	1.418295e-05
4.520000e+03	4.540000e+03	3.384632e-05	1.458067e-05	1.458067e-05
4.540000e+03	4.560000e+03	-2.380691e-06	1.194847e-05	1.194847e-05
4.560000e+03	4.580000e+03	1.484840e-05	7.676291e-06	7.676291e-06
4.580000e+03	4.600000e+03	1.781189e-05	1.606595e-05	1.606595e-05
4.600000e+03	4.620000e+03	6.003210e-05	3.451007e-05	3.451007e-05
4.620000e+03	4.640000e+03	-2.816703e-05	3.465737e-05	3.465737e-05
4.640000e+03	4.660000e+03	2.924798e-07	1.091873e-05	1.091873e-05
4.660000e+03	4.680000e+03	8.548555e-06	8.549146e-06	8.549146e-06
4.680000e+03	4.700000e+03	3.941255e-07	1.669000e-05	1.669000e-05
4.700000e+03	4.720000e+03	-1.811495e-05	3.235129e-05	3.235129e-05
4.720000e+03	4.740000e+03	-3.971477e-05	5.857963e-05	5.857963e-05
4.740000e+03	4.760000e+03	7.714225e-05	6.050694e-05	6.050694e-05
4.760000e+03	4.780000e+03	5.919940e-06	5.420141e-06	5.420141e-06
4.780000e+03	4.800000e+03	1.459049e-05	8.380049e-06	8.380049e-06
4.800000e+03	4.820000e+03	-1.866790e-05	2.659408e-05	2.659408e-05
4.820000e+03	4.840000e+03	3.189684e-05	2.580337e-05	2.580337e-05
4.840000e+03	4.860000e+03	8.818380e-06	6.523126e-06	6.523126e-06
4.860000e+03	4.880000e+03	1.347219e-05	7.461655e-06	7.461655e-06
4.880000e+03	4.900000e+03	1.136338e-05	8.284626e-06	8.284626e-06
4.900000e+03	4.920000e+03	6.053080e-05	3.490389e-05	3.490389e-05
4.920000e+03	4.940000e+03	7.901375e-06	4.736429e-06	4.736429e-06
4.940000e+03	4.960000e+03	-2.223858e-05	2.096031e-05	2.096031e-05
4.960000e+03	4.980000e+03	1.095964e-05	6.262378e-06	6.262378e-06
4.980000e+03	5.000000e+03	-2.907109e-07	4.965579e-06	4.965579e-06
5.000000e+03	5.020000e+03	2.242109e-05	1.142488e-05	1.142488e-05
5.020000e+03	5.040000e+03	3.850855e-06	4.699292e-06	4.699292e-06
5.040000e+03	5.060000e+03	1.880889e-05	5.785763e-06	5.785763e-06
5.060000e+03	5.080000e+03	1.211496e-05	3.964746e-06	3.964746e-06
5.080000e+03	5.100000e+03	2.194006e-06	5.137616e-06	5.137616e-06
5.100000e+03	5.120000e+03	1.220886e-05	6.531332e-06	6.531332e-06
5.120000e+03	5.140000e+03	9.269775e-06	5.908403e-06	5.908403e-06
5.140000e+03	5.160000e+03	1.121041e-06	1.388770e-05	1.388770e-05
5.160000e+03	5.180000e+03	-1.099489e-05	1.249930e-05	1.249930e-05
5.180000e+03	5.200000e+03	1.625459e-05	1.011021e-05	1.011021e-05
5.200000e+03	5.220000e+03	3.464096e-05	2.781152e-05	2.781152e-05
5.220000e+03	5.240000e+03	-8.975015e-06	2.982597e-05	2.982597e-05
5.240000e+03	5.260000e+03	1.674275e-05	9.629043e-06	9.629043e-06
5.260000e+03	5.280000e+03	-1.442080e-05	1.292612e-05	1.292612e-05
5.280000e+03	5.300000e+03	4.912386e-06	4.680388e-06	4.680388e-06
5.300000e+03	5.320000e+03	1.725658e-06	9.467638e-06	9.467638e-06
5.320000e+03	5.340000e+03	1.893283e-05	2.538067e-05	2.538067e-05
5.340000e+03	5.360000e+03	8.308320e-06	3.665424e-06	3.665424e-06
5.360000e+03	5.380000e+03	1.128527e-05	3.962160e-06	3.962160e-06
5.380000e+03	5.400000e+03	2.617847e-05	2.180189e-05	2.180189e-05
5.400000e+03	5.420000e+03	-6.348500e-06	2.596264e-05	2.596264e-05
5.420000e+03	5.440000e+03	2.765170e-06	1.934579e-05	1.934579e-05
5.440000e+03	5.460000e+03	-2.834815e-06	1.028045e-05	1.028045e-05
5.460000e+03	5.480000e+03	1.004295e-05	7.248948e-06	7.248948e-06
5.480000e+03	5.500000e+03	2.026347e-05	1.142718e-05	1.142718e-05
5.500000e+03	5.520000e+03	1.385762e-05	1.705753e-05	1.705753e-05
5.520000e+03	5.540000e+03	-9.629890e-06	1.397018e-05	1.397018e-05
5.540000e+03	5.560000e+03	-4.808012e-06	6.976663e-06	6.976663e-06
5.560000e+03	5.580000e+03	1.556191e-05	5.223739e-06	5.223739e-06
5.580000e+03	5.600000e+03	6.350695e-06	7.643970e-06	7.643970e-06
5.600000e+03	5.620000e+03	1.213961e-06	3.947747e-06	3.947747e-06
5.620000e+03	5.640000e+03	1.221422e-06	5.463321e-06	5.463321e-06
5.640000e+03	5.660000e+03	1.282675e-05	7.307804e-06	7.307804e-06
5.660000e+03	5.680000e+03	6.282620e-06	2.394979e-06	2.394979e-06
5.680000e+03	5.700000e+03	4.169736e-06	2.504687e-06	2.504687e-06
5.700000e+03	5.720000e+03	6.561800e-06	4.776613e-06	4.776613e-06
5.720000e+03	5.740000e+03	2.555539e-06	6.394136e-06	6.394136e-06
5.740000e+03	5.760000e+03	6.820085e-05	5.846548e-05	5.846548e-05
5.760000e+03	5.780000e+03	-6.187665e-05	5.842829e-05	5.842829e-05
5.780000e+03	5.800000e+03	5.544175e-05	5.057539e-05	5.057539e-05
5.800000e+03	5.820000e+03	4.319663e-06	7.525196e-06	7.525196e-06
5.820000e+03	5.840000e+03	6.483585e-06	6.257843e-06	6.257843e-06
5.840000e+03	5.860000e+03	1.781472e-05	1.237028e-05	1.237028e-05
5.860000e+03	5.880000e+03	-1.349673e-06	3.697211e-06	3.697211e-06
5.880000e+03	5.900000e+03	-6.588965e-06	1.222344e-05	1.222344e-05
5.900000e+03	5.920000e+03	1.129826e-05	8.351201e-06	8.351201e-06
5.920000e+03	5.940000e+03	-5.514905e-05	5.088632e-05	5.088632e-05
5.940000e+03	5.960000e+03	1.082103e-05	1.028513e-05	1.028513e-05
5.960000e+03	5.980000e+03	4.282637e-06	5.588157e-06	5.588157e-06
5.980000e+03	6.000000e+03	5.024175e-06	5.682253e-06	5.682253e-06
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/hjets-fig/deltay_jj.dat <==
# BEGIN PLOT
Rebin=4
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=3.1
RatioPlotYLabel=Ratio to LO
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
XLabel=$\Delta y_{jj}$ 
YLabel=$ \text{d} \sigma/ \text{d}  \Delta y_{jj}$ (pb)
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=0.00020030234204053158
Title=LO, 27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	7.817985e-01	3.448078e-03	3.448078e-03
2.000000e-01	4.000000e-01	8.131710e-01	2.307902e-03	2.307902e-03
4.000000e-01	6.000000e-01	8.436085e-01	2.428389e-03	2.428389e-03
6.000000e-01	8.000000e-01	7.091840e-01	2.063344e-03	2.063344e-03
8.000000e-01	1.000000e+00	6.085840e-01	3.344170e-03	3.344170e-03
1.000000e+00	1.200000e+00	5.055145e-01	1.729097e-03	1.729097e-03
1.200000e+00	1.400000e+00	4.253428e-01	1.726299e-03	1.726299e-03
1.400000e+00	1.600000e+00	3.655999e-01	1.286728e-03	1.286728e-03
1.600000e+00	1.800000e+00	3.266937e-01	1.550211e-03	1.550211e-03
1.800000e+00	2.000000e+00	3.039928e-01	1.022808e-03	1.022808e-03
2.000000e+00	2.200000e+00	2.937067e-01	2.806266e-03	2.806266e-03
2.200000e+00	2.400000e+00	2.851516e-01	1.304969e-03	1.304969e-03
2.400000e+00	2.600000e+00	2.888307e-01	2.697675e-03	2.697675e-03
2.600000e+00	2.800000e+00	2.914827e-01	1.168516e-03	1.168516e-03
2.800000e+00	3.000000e+00	3.026826e-01	4.702533e-03	4.702533e-03
3.000000e+00	3.200000e+00	3.014847e-01	1.186605e-03	1.186605e-03
3.200000e+00	3.400000e+00	3.084269e-01	1.449351e-03	1.449351e-03
3.400000e+00	3.600000e+00	3.181822e-01	7.436131e-03	7.436131e-03
3.600000e+00	3.800000e+00	3.263683e-01	1.096311e-02	1.096311e-02
3.800000e+00	4.000000e+00	3.167283e-01	2.511449e-03	2.511449e-03
4.000000e+00	4.200000e+00	3.124977e-01	2.639799e-03	2.639799e-03
4.200000e+00	4.400000e+00	3.055704e-01	1.200972e-03	1.200972e-03
4.400000e+00	4.600000e+00	2.950097e-01	1.258957e-03	1.258957e-03
4.600000e+00	4.800000e+00	2.864977e-01	2.431810e-03	2.431810e-03
4.800000e+00	5.000000e+00	2.695338e-01	1.317657e-03	1.317657e-03
5.000000e+00	5.200000e+00	2.534401e-01	1.454247e-03	1.454247e-03
5.200000e+00	5.400000e+00	2.365042e-01	1.530325e-03	1.530325e-03
5.400000e+00	5.600000e+00	2.180223e-01	1.309444e-03	1.309444e-03
5.600000e+00	5.800000e+00	1.980098e-01	1.505101e-03	1.505101e-03
5.800000e+00	6.000000e+00	1.766511e-01	2.091294e-03	2.091294e-03
6.000000e+00	6.200000e+00	1.581767e-01	1.260322e-03	1.260322e-03
6.200000e+00	6.400000e+00	1.378417e-01	1.177489e-03	1.177489e-03
6.400000e+00	6.600000e+00	1.184498e-01	1.100541e-03	1.100541e-03
6.600000e+00	6.800000e+00	1.023318e-01	1.063585e-03	1.063585e-03
6.800000e+00	7.000000e+00	8.627020e-02	1.318463e-03	1.318463e-03
7.000000e+00	7.200000e+00	6.965760e-02	9.428039e-04	9.428039e-04
7.200000e+00	7.400000e+00	5.788935e-02	1.005004e-03	1.005004e-03
7.400000e+00	7.600000e+00	4.535377e-02	7.260470e-04	7.260470e-04
7.600000e+00	7.800000e+00	3.633963e-02	7.629307e-04	7.629307e-04
7.800000e+00	8.000000e+00	2.709099e-02	5.910360e-04	5.910360e-04
8.000000e+00	8.200000e+00	2.051075e-02	5.128448e-04	5.128448e-04
8.200000e+00	8.400000e+00	1.502562e-02	6.662719e-04	6.662719e-04
8.400000e+00	8.600000e+00	9.988085e-03	3.812848e-04	3.812848e-04
8.600000e+00	8.800000e+00	6.952070e-03	3.156430e-04	3.156430e-04
8.800000e+00	9.000000e+00	4.343319e-03	3.382842e-04	3.382842e-04
9.000000e+00	9.200000e+00	2.618853e-03	2.332510e-04	2.332510e-04
9.200000e+00	9.400000e+00	1.836842e-03	3.740240e-04	3.740240e-04
9.400000e+00	9.600000e+00	1.086335e-03	4.418277e-04	4.418277e-04
9.600000e+00	9.800000e+00	2.700929e-04	3.672809e-05	3.672809e-05
9.800000e+00	1.000000e+01	4.628525e-05	1.169351e-05	1.169351e-05
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=0.00013635612489877174
Title=NLO, 27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	8.979065e-01	1.339229e-02	1.339229e-02
2.000000e-01	4.000000e-01	9.186015e-01	1.709741e-02	1.709741e-02
4.000000e-01	6.000000e-01	9.577970e-01	1.923257e-02	1.923257e-02
6.000000e-01	8.000000e-01	8.091975e-01	1.220358e-02	1.220358e-02
8.000000e-01	1.000000e+00	6.772790e-01	1.371120e-02	1.371120e-02
1.000000e+00	1.200000e+00	5.840920e-01	1.630005e-02	1.630005e-02
1.200000e+00	1.400000e+00	4.985598e-01	1.250008e-02	1.250008e-02
1.400000e+00	1.600000e+00	4.418313e-01	1.103387e-02	1.103387e-02
1.600000e+00	1.800000e+00	3.901147e-01	7.644112e-03	7.644112e-03
1.800000e+00	2.000000e+00	3.525136e-01	7.228771e-03	7.228771e-03
2.000000e+00	2.200000e+00	3.408900e-01	7.089929e-03	7.089929e-03
2.200000e+00	2.400000e+00	3.232578e-01	7.816668e-03	7.816668e-03
2.400000e+00	2.600000e+00	3.184726e-01	7.475898e-03	7.475898e-03
2.600000e+00	2.800000e+00	3.052274e-01	5.958901e-03	5.958901e-03
2.800000e+00	3.000000e+00	3.107016e-01	6.933201e-03	6.933201e-03
3.000000e+00	3.200000e+00	2.950460e-01	8.277832e-03	8.277832e-03
3.200000e+00	3.400000e+00	2.923414e-01	7.968588e-03	7.968588e-03
3.400000e+00	3.600000e+00	3.044164e-01	8.597276e-03	8.597276e-03
3.600000e+00	3.800000e+00	2.967746e-01	1.180484e-02	1.180484e-02
3.800000e+00	4.000000e+00	2.879097e-01	1.035367e-02	1.035367e-02
4.000000e+00	4.200000e+00	2.913279e-01	1.721947e-02	1.721947e-02
4.200000e+00	4.400000e+00	2.886263e-01	8.574758e-03	8.574758e-03
4.400000e+00	4.600000e+00	2.701864e-01	7.479290e-03	7.479290e-03
4.600000e+00	4.800000e+00	2.549108e-01	2.555254e-02	2.555254e-02
4.800000e+00	5.000000e+00	2.326377e-01	1.115181e-02	1.115181e-02
5.000000e+00	5.200000e+00	2.380496e-01	1.205334e-02	1.205334e-02
5.200000e+00	5.400000e+00	2.127352e-01	1.270484e-02	1.270484e-02
5.400000e+00	5.600000e+00	2.059955e-01	1.158786e-02	1.158786e-02
5.600000e+00	5.800000e+00	1.625094e-01	1.510212e-02	1.510212e-02
5.800000e+00	6.000000e+00	1.641318e-01	1.571578e-02	1.571578e-02
6.000000e+00	6.200000e+00	1.479804e-01	1.321889e-02	1.321889e-02
6.200000e+00	6.400000e+00	1.313133e-01	8.203786e-03	8.203786e-03
6.400000e+00	6.600000e+00	1.078316e-01	6.864809e-03	6.864809e-03
6.600000e+00	6.800000e+00	9.769505e-02	7.900190e-03	7.900190e-03
6.800000e+00	7.000000e+00	8.966175e-02	9.728254e-03	9.728254e-03
7.000000e+00	7.200000e+00	8.098050e-02	6.763379e-03	6.763379e-03
7.200000e+00	7.400000e+00	4.011900e-02	1.321022e-02	1.321022e-02
7.400000e+00	7.600000e+00	5.531285e-02	1.203579e-02	1.203579e-02
7.600000e+00	7.800000e+00	4.036314e-02	3.755840e-03	3.755840e-03
7.800000e+00	8.000000e+00	2.329747e-02	5.066819e-03	5.066819e-03
8.000000e+00	8.200000e+00	2.045008e-02	3.247470e-03	3.247470e-03
8.200000e+00	8.400000e+00	1.588241e-02	2.140500e-03	2.140500e-03
8.400000e+00	8.600000e+00	8.970015e-03	1.894861e-03	1.894861e-03
8.600000e+00	8.800000e+00	5.711695e-03	3.599971e-03	3.599971e-03
8.800000e+00	9.000000e+00	6.638340e-03	3.740877e-03	3.740877e-03
9.000000e+00	9.200000e+00	-2.002690e-03	4.354471e-03	4.354471e-03
9.200000e+00	9.400000e+00	7.515395e-03	5.657234e-03	5.657234e-03
9.400000e+00	9.600000e+00	3.766298e-04	1.466640e-04	1.466640e-04
9.600000e+00	9.800000e+00	7.294495e-05	7.203006e-05	7.203006e-05
9.800000e+00	1.000000e+01	8.950955e-05	5.391927e-05	5.391927e-05
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/hjets-fig/dijet_mass.dat <==
# BEGIN PLOT
Rebin=5
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to LO
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
XLabel=$m_{jj}$ (GeV)
XMax=2000.0
YLabel=$ \text{d} \sigma/ \text{d}  m_{jj}$ (pb/GeV)
XMin=0
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=0.00020030234204053158
Title=LO, 27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.081337e-04	4.816106e-06	4.816106e-06
2.000000e+01	4.000000e+01	2.198645e-03	1.436031e-05	1.436031e-05
4.000000e+01	6.000000e+01	3.388948e-03	3.391622e-05	3.391622e-05
6.000000e+01	8.000000e+01	6.183175e-03	2.528357e-05	2.528357e-05
8.000000e+01	1.000000e+02	1.217414e-02	3.246632e-05	3.246632e-05
1.000000e+02	1.200000e+02	4.237361e-03	1.924001e-05	1.924001e-05
1.200000e+02	1.400000e+02	4.167706e-03	1.791753e-05	1.791753e-05
1.400000e+02	1.600000e+02	3.978522e-03	1.176487e-05	1.176487e-05
1.600000e+02	1.800000e+02	3.762858e-03	1.112294e-05	1.112294e-05
1.800000e+02	2.000000e+02	3.524041e-03	1.162251e-05	1.162251e-05
2.000000e+02	2.200000e+02	3.292867e-03	2.541287e-05	2.541287e-05
2.200000e+02	2.400000e+02	3.042939e-03	1.884814e-05	1.884814e-05
2.400000e+02	2.600000e+02	2.795884e-03	9.165067e-06	9.165067e-06
2.600000e+02	2.800000e+02	2.667436e-03	7.424453e-05	7.424453e-05
2.800000e+02	3.000000e+02	2.442166e-03	2.589808e-05	2.589808e-05
3.000000e+02	3.200000e+02	2.314484e-03	4.951248e-05	4.951248e-05
3.200000e+02	3.400000e+02	2.123145e-03	8.437556e-06	8.437556e-06
3.400000e+02	3.600000e+02	1.986898e-03	9.697498e-06	9.697498e-06
3.600000e+02	3.800000e+02	1.860476e-03	7.274890e-06	7.274890e-06
3.800000e+02	4.000000e+02	1.778999e-03	8.780114e-06	8.780114e-06
4.000000e+02	4.200000e+02	1.708969e-03	2.837190e-05	2.837190e-05
4.200000e+02	4.400000e+02	1.611857e-03	1.011764e-05	1.011764e-05
4.400000e+02	4.600000e+02	1.534618e-03	1.032557e-05	1.032557e-05
4.600000e+02	4.800000e+02	1.560482e-03	1.090904e-04	1.090904e-04
4.800000e+02	5.000000e+02	1.375791e-03	7.163625e-06	7.163625e-06
5.000000e+02	5.200000e+02	1.308441e-03	6.094223e-06	6.094223e-06
5.200000e+02	5.400000e+02	1.261388e-03	6.113792e-06	6.113792e-06
5.400000e+02	5.600000e+02	1.205799e-03	5.856642e-06	5.856642e-06
5.600000e+02	5.800000e+02	1.170065e-03	7.391825e-06	7.391825e-06
5.800000e+02	6.000000e+02	1.121162e-03	8.071247e-06	8.071247e-06
6.000000e+02	6.200000e+02	1.079756e-03	6.604148e-06	6.604148e-06
6.200000e+02	6.400000e+02	1.036829e-03	5.906759e-06	5.906759e-06
6.400000e+02	6.600000e+02	1.014001e-03	1.051957e-05	1.051957e-05
6.600000e+02	6.800000e+02	9.613965e-04	6.334615e-06	6.334615e-06
6.800000e+02	7.000000e+02	9.413550e-04	6.819536e-06	6.819536e-06
7.000000e+02	7.200000e+02	8.946285e-04	6.385043e-06	6.385043e-06
7.200000e+02	7.400000e+02	8.763345e-04	7.606885e-06	7.606885e-06
7.400000e+02	7.600000e+02	8.336135e-04	6.205207e-06	6.205207e-06
7.600000e+02	7.800000e+02	8.085980e-04	7.383686e-06	7.383686e-06
7.800000e+02	8.000000e+02	7.802845e-04	6.184398e-06	6.184398e-06
8.000000e+02	8.200000e+02	7.507270e-04	5.275886e-06	5.275886e-06
8.200000e+02	8.400000e+02	7.213375e-04	5.075872e-06	5.075872e-06
8.400000e+02	8.600000e+02	7.200700e-04	1.039905e-05	1.039905e-05
8.600000e+02	8.800000e+02	7.002405e-04	9.520658e-06	9.520658e-06
8.800000e+02	9.000000e+02	6.581120e-04	4.678897e-06	4.678897e-06
9.000000e+02	9.200000e+02	6.318985e-04	4.741177e-06	4.741177e-06
9.200000e+02	9.400000e+02	6.287200e-04	6.142662e-06	6.142662e-06
9.400000e+02	9.600000e+02	6.231060e-04	1.862103e-05	1.862103e-05
9.600000e+02	9.800000e+02	5.810715e-04	5.331702e-06	5.331702e-06
9.800000e+02	1.000000e+03	5.871525e-04	1.833613e-05	1.833613e-05
1.000000e+03	1.020000e+03	5.533550e-04	6.248544e-06	6.248544e-06
1.020000e+03	1.040000e+03	5.333775e-04	4.753756e-06	4.753756e-06
1.040000e+03	1.060000e+03	5.196660e-04	5.314414e-06	5.314414e-06
1.060000e+03	1.080000e+03	5.047395e-04	4.604844e-06	4.604844e-06
1.080000e+03	1.100000e+03	4.937253e-04	5.069162e-06	5.069162e-06
1.100000e+03	1.120000e+03	5.028210e-04	2.398909e-05	2.398909e-05
1.120000e+03	1.140000e+03	4.697832e-04	5.446781e-06	5.446781e-06
1.140000e+03	1.160000e+03	4.433264e-04	5.080967e-06	5.080967e-06
1.160000e+03	1.180000e+03	4.420892e-04	4.800055e-06	4.800055e-06
1.180000e+03	1.200000e+03	4.335911e-04	5.683366e-06	5.683366e-06
1.200000e+03	1.220000e+03	4.137110e-04	6.057479e-06	6.057479e-06
1.220000e+03	1.240000e+03	4.050125e-04	5.760901e-06	5.760901e-06
1.240000e+03	1.260000e+03	4.057655e-04	9.463444e-06	9.463444e-06
1.260000e+03	1.280000e+03	3.793128e-04	4.237028e-06	4.237028e-06
1.280000e+03	1.300000e+03	3.677901e-04	4.156674e-06	4.156674e-06
1.300000e+03	1.320000e+03	3.643899e-04	4.663217e-06	4.663217e-06
1.320000e+03	1.340000e+03	3.538347e-04	4.261972e-06	4.261972e-06
1.340000e+03	1.360000e+03	3.443138e-04	5.069763e-06	5.069763e-06
1.360000e+03	1.380000e+03	3.311617e-04	4.165817e-06	4.165817e-06
1.380000e+03	1.400000e+03	3.255367e-04	4.414010e-06	4.414010e-06
1.400000e+03	1.420000e+03	3.155381e-04	4.558468e-06	4.558468e-06
1.420000e+03	1.440000e+03	3.277745e-04	4.914339e-06	4.914339e-06
1.440000e+03	1.460000e+03	3.053689e-04	4.726633e-06	4.726633e-06
1.460000e+03	1.480000e+03	3.051628e-04	4.696318e-06	4.696318e-06
1.480000e+03	1.500000e+03	2.931002e-04	6.107903e-06	6.107903e-06
1.500000e+03	1.520000e+03	2.903607e-04	4.455938e-06	4.455938e-06
1.520000e+03	1.540000e+03	2.744426e-04	5.079284e-06	5.079284e-06
1.540000e+03	1.560000e+03	2.696102e-04	4.915239e-06	4.915239e-06
1.560000e+03	1.580000e+03	2.665528e-04	4.070863e-06	4.070863e-06
1.580000e+03	1.600000e+03	2.565768e-04	4.195290e-06	4.195290e-06
1.600000e+03	1.620000e+03	2.488653e-04	3.856408e-06	3.856408e-06
1.620000e+03	1.640000e+03	2.442760e-04	4.138930e-06	4.138930e-06
1.640000e+03	1.660000e+03	2.429568e-04	1.069369e-05	1.069369e-05
1.660000e+03	1.680000e+03	2.344701e-04	4.031739e-06	4.031739e-06
1.680000e+03	1.700000e+03	2.251817e-04	3.726815e-06	3.726815e-06
1.700000e+03	1.720000e+03	2.262910e-04	5.215029e-06	5.215029e-06
1.720000e+03	1.740000e+03	2.136103e-04	3.530218e-06	3.530218e-06
1.740000e+03	1.760000e+03	2.134939e-04	4.227265e-06	4.227265e-06
1.760000e+03	1.780000e+03	2.115278e-04	3.960128e-06	3.960128e-06
1.780000e+03	1.800000e+03	2.087764e-04	4.093368e-06	4.093368e-06
1.800000e+03	1.820000e+03	1.945025e-04	3.644696e-06	3.644696e-06
1.820000e+03	1.840000e+03	1.950569e-04	4.504128e-06	4.504128e-06
1.840000e+03	1.860000e+03	1.871527e-04	3.073154e-06	3.073154e-06
1.860000e+03	1.880000e+03	1.925243e-04	8.603132e-06	8.603132e-06
1.880000e+03	1.900000e+03	1.775946e-04	3.392869e-06	3.392869e-06
1.900000e+03	1.920000e+03	1.727856e-04	3.381443e-06	3.381443e-06
1.920000e+03	1.940000e+03	1.712145e-04	3.055864e-06	3.055864e-06
1.940000e+03	1.960000e+03	1.675251e-04	3.163880e-06	3.163880e-06
1.960000e+03	1.980000e+03	1.702329e-04	3.901741e-06	3.901741e-06
1.980000e+03	2.000000e+03	1.594628e-04	3.569867e-06	3.569867e-06
2.000000e+03	2.020000e+03	1.616876e-04	3.887621e-06	3.887621e-06
2.020000e+03	2.040000e+03	1.501434e-04	3.091368e-06	3.091368e-06
2.040000e+03	2.060000e+03	1.444970e-04	3.031164e-06	3.031164e-06
2.060000e+03	2.080000e+03	1.496239e-04	4.089327e-06	4.089327e-06
2.080000e+03	2.100000e+03	1.460668e-04	3.330843e-06	3.330843e-06
2.100000e+03	2.120000e+03	1.430597e-04	3.690186e-06	3.690186e-06
2.120000e+03	2.140000e+03	1.343644e-04	3.303595e-06	3.303595e-06
2.140000e+03	2.160000e+03	1.317345e-04	2.699868e-06	2.699868e-06
2.160000e+03	2.180000e+03	1.362907e-04	3.817238e-06	3.817238e-06
2.180000e+03	2.200000e+03	1.336128e-04	4.035647e-06	4.035647e-06
2.200000e+03	2.220000e+03	1.267288e-04	3.754501e-06	3.754501e-06
2.220000e+03	2.240000e+03	1.281670e-04	3.520824e-06	3.520824e-06
2.240000e+03	2.260000e+03	1.246020e-04	3.199171e-06	3.199171e-06
2.260000e+03	2.280000e+03	1.163626e-04	2.718882e-06	2.718882e-06
2.280000e+03	2.300000e+03	1.175692e-04	3.328573e-06	3.328573e-06
2.300000e+03	2.320000e+03	1.138556e-04	2.880178e-06	2.880178e-06
2.320000e+03	2.340000e+03	1.137765e-04	2.896543e-06	2.896543e-06
2.340000e+03	2.360000e+03	1.091313e-04	2.919575e-06	2.919575e-06
2.360000e+03	2.380000e+03	1.104156e-04	3.527096e-06	3.527096e-06
2.380000e+03	2.400000e+03	1.023637e-04	3.618852e-06	3.618852e-06
2.400000e+03	2.420000e+03	1.096371e-04	3.972671e-06	3.972671e-06
2.420000e+03	2.440000e+03	1.018562e-04	2.975462e-06	2.975462e-06
2.440000e+03	2.460000e+03	9.782710e-05	2.713876e-06	2.713876e-06
2.460000e+03	2.480000e+03	9.937725e-05	2.959371e-06	2.959371e-06
2.480000e+03	2.500000e+03	1.036736e-04	3.906508e-06	3.906508e-06
2.500000e+03	2.520000e+03	9.471440e-05	2.963464e-06	2.963464e-06
2.520000e+03	2.540000e+03	9.175010e-05	3.617484e-06	3.617484e-06
2.540000e+03	2.560000e+03	8.849965e-05	2.607490e-06	2.607490e-06
2.560000e+03	2.580000e+03	8.757005e-05	2.961386e-06	2.961386e-06
2.580000e+03	2.600000e+03	8.758710e-05	2.879557e-06	2.879557e-06
2.600000e+03	2.620000e+03	8.648860e-05	2.418942e-06	2.418942e-06
2.620000e+03	2.640000e+03	8.208555e-05	2.593852e-06	2.593852e-06
2.640000e+03	2.660000e+03	8.373885e-05	3.248385e-06	3.248385e-06
2.660000e+03	2.680000e+03	8.403265e-05	3.636615e-06	3.636615e-06
2.680000e+03	2.700000e+03	8.009765e-05	2.439055e-06	2.439055e-06
2.700000e+03	2.720000e+03	7.827375e-05	2.745553e-06	2.745553e-06
2.720000e+03	2.740000e+03	7.586195e-05	2.918431e-06	2.918431e-06
2.740000e+03	2.760000e+03	7.612135e-05	2.597292e-06	2.597292e-06
2.760000e+03	2.780000e+03	7.083460e-05	1.995531e-06	1.995531e-06
2.780000e+03	2.800000e+03	7.355405e-05	2.784757e-06	2.784757e-06
2.800000e+03	2.820000e+03	6.931345e-05	2.013791e-06	2.013791e-06
2.820000e+03	2.840000e+03	7.706880e-05	3.660036e-06	3.660036e-06
2.840000e+03	2.860000e+03	6.692100e-05	2.014600e-06	2.014600e-06
2.860000e+03	2.880000e+03	7.271670e-05	4.413842e-06	4.413842e-06
2.880000e+03	2.900000e+03	7.006900e-05	2.909440e-06	2.909440e-06
2.900000e+03	2.920000e+03	6.530075e-05	2.375333e-06	2.375333e-06
2.920000e+03	2.940000e+03	5.664660e-05	1.833641e-06	1.833641e-06
2.940000e+03	2.960000e+03	6.334105e-05	2.581550e-06	2.581550e-06
2.960000e+03	2.980000e+03	5.915765e-05	2.636456e-06	2.636456e-06
2.980000e+03	3.000000e+03	5.783440e-05	2.029357e-06	2.029357e-06
3.000000e+03	3.020000e+03	5.925795e-05	2.411792e-06	2.411792e-06
3.020000e+03	3.040000e+03	5.364745e-05	1.583332e-06	1.583332e-06
3.040000e+03	3.060000e+03	5.446355e-05	1.937279e-06	1.937279e-06
3.060000e+03	3.080000e+03	5.619440e-05	2.350053e-06	2.350053e-06
3.080000e+03	3.100000e+03	5.585605e-05	2.104906e-06	2.104906e-06
3.100000e+03	3.120000e+03	5.077045e-05	1.754815e-06	1.754815e-06
3.120000e+03	3.140000e+03	5.175690e-05	1.921481e-06	1.921481e-06
3.140000e+03	3.160000e+03	5.278015e-05	2.346129e-06	2.346129e-06
3.160000e+03	3.180000e+03	5.155640e-05	2.375678e-06	2.375678e-06
3.180000e+03	3.200000e+03	5.132085e-05	1.916111e-06	1.916111e-06
3.200000e+03	3.220000e+03	5.175095e-05	4.448984e-06	4.448984e-06
3.220000e+03	3.240000e+03	4.741477e-05	1.877331e-06	1.877331e-06
3.240000e+03	3.260000e+03	5.031690e-05	2.642965e-06	2.642965e-06
3.260000e+03	3.280000e+03	4.435017e-05	1.647157e-06	1.647157e-06
3.280000e+03	3.300000e+03	4.415988e-05	1.632724e-06	1.632724e-06
3.300000e+03	3.320000e+03	4.280840e-05	2.123948e-06	2.123948e-06
3.320000e+03	3.340000e+03	4.237958e-05	1.721088e-06	1.721088e-06
3.340000e+03	3.360000e+03	4.904956e-05	5.125715e-06	5.125715e-06
3.360000e+03	3.380000e+03	5.468145e-05	8.953515e-06	8.953515e-06
3.380000e+03	3.400000e+03	4.045453e-05	1.972232e-06	1.972232e-06
3.400000e+03	3.420000e+03	4.033901e-05	1.989745e-06	1.989745e-06
3.420000e+03	3.440000e+03	3.813704e-05	1.476738e-06	1.476738e-06
3.440000e+03	3.460000e+03	3.861815e-05	1.735011e-06	1.735011e-06
3.460000e+03	3.480000e+03	3.660101e-05	1.597821e-06	1.597821e-06
3.480000e+03	3.500000e+03	3.609815e-05	1.891209e-06	1.891209e-06
3.500000e+03	3.520000e+03	3.868150e-05	2.515874e-06	2.515874e-06
3.520000e+03	3.540000e+03	3.713973e-05	2.237319e-06	2.237319e-06
3.540000e+03	3.560000e+03	3.254851e-05	1.459232e-06	1.459232e-06
3.560000e+03	3.580000e+03	3.665234e-05	1.911620e-06	1.911620e-06
3.580000e+03	3.600000e+03	3.462985e-05	1.649650e-06	1.649650e-06
3.600000e+03	3.620000e+03	3.430929e-05	2.032051e-06	2.032051e-06
3.620000e+03	3.640000e+03	3.418287e-05	2.010255e-06	2.010255e-06
3.640000e+03	3.660000e+03	3.249396e-05	1.752793e-06	1.752793e-06
3.660000e+03	3.680000e+03	3.426624e-05	2.428637e-06	2.428637e-06
3.680000e+03	3.700000e+03	3.633545e-05	5.987460e-06	5.987460e-06
3.700000e+03	3.720000e+03	3.118548e-05	1.624378e-06	1.624378e-06
3.720000e+03	3.740000e+03	2.989104e-05	1.603123e-06	1.603123e-06
3.740000e+03	3.760000e+03	3.033816e-05	1.914837e-06	1.914837e-06
3.760000e+03	3.780000e+03	3.092776e-05	2.079684e-06	2.079684e-06
3.780000e+03	3.800000e+03	2.930804e-05	2.479360e-06	2.479360e-06
3.800000e+03	3.820000e+03	2.654613e-05	1.265046e-06	1.265046e-06
3.820000e+03	3.840000e+03	2.461992e-05	1.021551e-06	1.021551e-06
3.840000e+03	3.860000e+03	2.644933e-05	1.383329e-06	1.383329e-06
3.860000e+03	3.880000e+03	2.961127e-05	2.074901e-06	2.074901e-06
3.880000e+03	3.900000e+03	2.731527e-05	1.790198e-06	1.790198e-06
3.900000e+03	3.920000e+03	2.602442e-05	1.604938e-06	1.604938e-06
3.920000e+03	3.940000e+03	2.741138e-05	1.956294e-06	1.956294e-06
3.940000e+03	3.960000e+03	2.211079e-05	1.099331e-06	1.099331e-06
3.960000e+03	3.980000e+03	2.372101e-05	1.296294e-06	1.296294e-06
3.980000e+03	4.000000e+03	2.791725e-05	2.707603e-06	2.707603e-06
4.000000e+03	4.020000e+03	2.244579e-05	1.539628e-06	1.539628e-06
4.020000e+03	4.040000e+03	2.687061e-05	1.781128e-06	1.781128e-06
4.040000e+03	4.060000e+03	2.491192e-05	1.611055e-06	1.611055e-06
4.060000e+03	4.080000e+03	2.338006e-05	1.440390e-06	1.440390e-06
4.080000e+03	4.100000e+03	2.209507e-05	1.514210e-06	1.514210e-06
4.100000e+03	4.120000e+03	2.167239e-05	1.273585e-06	1.273585e-06
4.120000e+03	4.140000e+03	2.278534e-05	1.678232e-06	1.678232e-06
4.140000e+03	4.160000e+03	2.314383e-05	2.197754e-06	2.197754e-06
4.160000e+03	4.180000e+03	2.005051e-05	1.091912e-06	1.091912e-06
4.180000e+03	4.200000e+03	1.946451e-05	1.187570e-06	1.187570e-06
4.200000e+03	4.220000e+03	1.876090e-05	1.208530e-06	1.208530e-06
4.220000e+03	4.240000e+03	2.109300e-05	2.740816e-06	2.740816e-06
4.240000e+03	4.260000e+03	1.845821e-05	1.690765e-06	1.690765e-06
4.260000e+03	4.280000e+03	2.125415e-05	1.753794e-06	1.753794e-06
4.280000e+03	4.300000e+03	2.094411e-05	2.314706e-06	2.314706e-06
4.300000e+03	4.320000e+03	1.780532e-05	1.189088e-06	1.189088e-06
4.320000e+03	4.340000e+03	1.929758e-05	1.827643e-06	1.827643e-06
4.340000e+03	4.360000e+03	1.704067e-05	1.230168e-06	1.230168e-06
4.360000e+03	4.380000e+03	1.837405e-05	1.465367e-06	1.465367e-06
4.380000e+03	4.400000e+03	1.712301e-05	1.236559e-06	1.236559e-06
4.400000e+03	4.420000e+03	1.544368e-05	1.010418e-06	1.010418e-06
4.420000e+03	4.440000e+03	1.977071e-05	1.866357e-06	1.866357e-06
4.440000e+03	4.460000e+03	1.590531e-05	1.455986e-06	1.455986e-06
4.460000e+03	4.480000e+03	1.889499e-05	1.582120e-06	1.582120e-06
4.480000e+03	4.500000e+03	1.500364e-05	1.034286e-06	1.034286e-06
4.500000e+03	4.520000e+03	1.534133e-05	1.305724e-06	1.305724e-06
4.520000e+03	4.540000e+03	1.289803e-05	7.598332e-07	7.598332e-07
4.540000e+03	4.560000e+03	1.448931e-05	8.742381e-07	8.742381e-07
4.560000e+03	4.580000e+03	1.754747e-05	2.261318e-06	2.261318e-06
4.580000e+03	4.600000e+03	1.427322e-05	9.992013e-07	9.992013e-07
4.600000e+03	4.620000e+03	1.321218e-05	1.444118e-06	1.444118e-06
4.620000e+03	4.640000e+03	1.557219e-05	1.284179e-06	1.284179e-06
4.640000e+03	4.660000e+03	1.383612e-05	1.154247e-06	1.154247e-06
4.660000e+03	4.680000e+03	1.161025e-05	6.951530e-07	6.951530e-07
4.680000e+03	4.700000e+03	1.423161e-05	1.215357e-06	1.215357e-06
4.700000e+03	4.720000e+03	1.648656e-05	2.647086e-06	2.647086e-06
4.720000e+03	4.740000e+03	1.185447e-05	9.859057e-07	9.859057e-07
4.740000e+03	4.760000e+03	1.484581e-05	2.076849e-06	2.076849e-06
4.760000e+03	4.780000e+03	1.171665e-05	8.222180e-07	8.222180e-07
4.780000e+03	4.800000e+03	1.319519e-05	1.019619e-06	1.019619e-06
4.800000e+03	4.820000e+03	1.323676e-05	1.149665e-06	1.149665e-06
4.820000e+03	4.840000e+03	1.272199e-05	1.609606e-06	1.609606e-06
4.840000e+03	4.860000e+03	1.200031e-05	9.980921e-07	9.980921e-07
4.860000e+03	4.880000e+03	1.352658e-05	1.654947e-06	1.654947e-06
4.880000e+03	4.900000e+03	1.198237e-05	9.849629e-07	9.849629e-07
4.900000e+03	4.920000e+03	9.364540e-06	6.369282e-07	6.369282e-07
4.920000e+03	4.940000e+03	1.210109e-05	1.371066e-06	1.371066e-06
4.940000e+03	4.960000e+03	1.087988e-05	9.195351e-07	9.195351e-07
4.960000e+03	4.980000e+03	1.181579e-05	1.283561e-06	1.283561e-06
4.980000e+03	5.000000e+03	1.196085e-05	1.196683e-06	1.196683e-06
5.000000e+03	5.020000e+03	9.674430e-06	8.153594e-07	8.153594e-07
5.020000e+03	5.040000e+03	8.797545e-06	6.729952e-07	6.729952e-07
5.040000e+03	5.060000e+03	7.767720e-06	5.293555e-07	5.293555e-07
5.060000e+03	5.080000e+03	9.718270e-06	7.069823e-07	7.069823e-07
5.080000e+03	5.100000e+03	1.210036e-05	1.579152e-06	1.579152e-06
5.100000e+03	5.120000e+03	9.680740e-06	8.675545e-07	8.675545e-07
5.120000e+03	5.140000e+03	8.663420e-06	6.879746e-07	6.879746e-07
5.140000e+03	5.160000e+03	8.146915e-06	6.060986e-07	6.060986e-07
5.160000e+03	5.180000e+03	8.482415e-06	6.554018e-07	6.554018e-07
5.180000e+03	5.200000e+03	1.203425e-05	4.389651e-06	4.389651e-06
5.200000e+03	5.220000e+03	8.350120e-06	7.418708e-07	7.418708e-07
5.220000e+03	5.240000e+03	7.031690e-06	5.942647e-07	5.942647e-07
5.240000e+03	5.260000e+03	8.037985e-06	7.954536e-07	7.954536e-07
5.260000e+03	5.280000e+03	1.009046e-05	1.032781e-06	1.032781e-06
5.280000e+03	5.300000e+03	8.070700e-06	7.154055e-07	7.154055e-07
5.300000e+03	5.320000e+03	9.735915e-06	1.272608e-06	1.272608e-06
5.320000e+03	5.340000e+03	8.934775e-06	7.850236e-07	7.850236e-07
5.340000e+03	5.360000e+03	8.444695e-06	1.381311e-06	1.381311e-06
5.360000e+03	5.380000e+03	9.244570e-06	9.940264e-07	9.940264e-07
5.380000e+03	5.400000e+03	7.670250e-06	8.708413e-07	8.708413e-07
5.400000e+03	5.420000e+03	7.195145e-06	6.989032e-07	6.989032e-07
5.420000e+03	5.440000e+03	7.978660e-06	8.091591e-07	8.091591e-07
5.440000e+03	5.460000e+03	7.490420e-06	7.031058e-07	7.031058e-07
5.460000e+03	5.480000e+03	6.528070e-06	5.858509e-07	5.858509e-07
5.480000e+03	5.500000e+03	7.561920e-06	8.968746e-07	8.968746e-07
5.500000e+03	5.520000e+03	6.882295e-06	7.356592e-07	7.356592e-07
5.520000e+03	5.540000e+03	7.695740e-06	9.318455e-07	9.318455e-07
5.540000e+03	5.560000e+03	6.388405e-06	5.699711e-07	5.699711e-07
5.560000e+03	5.580000e+03	7.065370e-06	7.675542e-07	7.675542e-07
5.580000e+03	5.600000e+03	5.835320e-06	4.300780e-07	4.300780e-07
5.600000e+03	5.620000e+03	5.665205e-06	7.538123e-07	7.538123e-07
5.620000e+03	5.640000e+03	4.477968e-06	2.709007e-07	2.709007e-07
5.640000e+03	5.660000e+03	7.107270e-06	7.730762e-07	7.730762e-07
5.660000e+03	5.680000e+03	8.569835e-06	2.875998e-06	2.875998e-06
5.680000e+03	5.700000e+03	6.428770e-06	1.332702e-06	1.332702e-06
5.700000e+03	5.720000e+03	6.532760e-06	7.804662e-07	7.804662e-07
5.720000e+03	5.740000e+03	7.686775e-06	1.005618e-06	1.005618e-06
5.740000e+03	5.760000e+03	6.511025e-06	7.739215e-07	7.739215e-07
5.760000e+03	5.780000e+03	6.570230e-06	9.394639e-07	9.394639e-07
5.780000e+03	5.800000e+03	5.049470e-06	4.676015e-07	4.676015e-07
5.800000e+03	5.820000e+03	5.620455e-06	6.959898e-07	6.959898e-07
5.820000e+03	5.840000e+03	5.257690e-06	4.382937e-07	4.382937e-07
5.840000e+03	5.860000e+03	5.256165e-06	7.007130e-07	7.007130e-07
5.860000e+03	5.880000e+03	4.778603e-06	4.228123e-07	4.228123e-07
5.880000e+03	5.900000e+03	5.302730e-06	6.046263e-07	6.046263e-07
5.900000e+03	5.920000e+03	4.069275e-06	3.236157e-07	3.236157e-07
5.920000e+03	5.940000e+03	4.483331e-06	6.084365e-07	6.084365e-07
5.940000e+03	5.960000e+03	4.066184e-06	4.066700e-07	4.066700e-07
5.960000e+03	5.980000e+03	4.912091e-06	6.544693e-07	6.544693e-07
5.980000e+03	6.000000e+03	3.520674e-06	5.185229e-07	5.185229e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=0.00013635612489877174
Title=NLO, 27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.824640e-05	2.674708e-05	2.674708e-05
2.000000e+01	4.000000e+01	2.375006e-03	1.474364e-04	1.474364e-04
4.000000e+01	6.000000e+01	4.366193e-03	1.142526e-04	1.142526e-04
6.000000e+01	8.000000e+01	8.484045e-03	2.030590e-04	2.030590e-04
8.000000e+01	1.000000e+02	9.632035e-03	1.949064e-04	1.949064e-04
1.000000e+02	1.200000e+02	4.910186e-03	1.166520e-04	1.166520e-04
1.200000e+02	1.400000e+02	4.839015e-03	8.991101e-05	8.991101e-05
1.400000e+02	1.600000e+02	4.796891e-03	1.200630e-04	1.200630e-04
1.600000e+02	1.800000e+02	4.476803e-03	1.106065e-04	1.106065e-04
1.800000e+02	2.000000e+02	4.303897e-03	8.729251e-05	8.729251e-05
2.000000e+02	2.200000e+02	3.646916e-03	1.124091e-04	1.124091e-04
2.200000e+02	2.400000e+02	3.824281e-03	1.231682e-04	1.231682e-04
2.400000e+02	2.600000e+02	3.247749e-03	1.220010e-04	1.220010e-04
2.600000e+02	2.800000e+02	3.053681e-03	1.015507e-04	1.015507e-04
2.800000e+02	3.000000e+02	2.741472e-03	1.146369e-04	1.146369e-04
3.000000e+02	3.200000e+02	2.661957e-03	1.017996e-04	1.017996e-04
3.200000e+02	3.400000e+02	2.355483e-03	7.846128e-05	7.846128e-05
3.400000e+02	3.600000e+02	2.355462e-03	8.195717e-05	8.195717e-05
3.600000e+02	3.800000e+02	2.062689e-03	8.141706e-05	8.141706e-05
3.800000e+02	4.000000e+02	1.687681e-03	1.881699e-04	1.881699e-04
4.000000e+02	4.200000e+02	2.022402e-03	1.847575e-04	1.847575e-04
4.200000e+02	4.400000e+02	1.809951e-03	6.339961e-05	6.339961e-05
4.400000e+02	4.600000e+02	1.747525e-03	1.077538e-04	1.077538e-04
4.600000e+02	4.800000e+02	1.572047e-03	1.634001e-04	1.634001e-04
4.800000e+02	5.000000e+02	1.374539e-03	1.397870e-04	1.397870e-04
5.000000e+02	5.200000e+02	1.446352e-03	1.097196e-04	1.097196e-04
5.200000e+02	5.400000e+02	1.296237e-03	9.559958e-05	9.559958e-05
5.400000e+02	5.600000e+02	2.437670e-03	1.185852e-03	1.185852e-03
5.600000e+02	5.800000e+02	-1.717335e-05	1.191546e-03	1.191546e-03
5.800000e+02	6.000000e+02	1.278548e-03	8.170139e-05	8.170139e-05
6.000000e+02	6.200000e+02	1.187651e-03	2.103105e-04	2.103105e-04
6.200000e+02	6.400000e+02	1.182905e-03	7.131856e-05	7.131856e-05
6.400000e+02	6.600000e+02	1.099002e-03	1.223636e-04	1.223636e-04
6.600000e+02	6.800000e+02	9.366150e-04	1.843989e-04	1.843989e-04
6.800000e+02	7.000000e+02	1.043458e-03	1.018840e-04	1.018840e-04
7.000000e+02	7.200000e+02	7.604805e-04	1.060279e-04	1.060279e-04
7.200000e+02	7.400000e+02	9.209345e-04	8.020064e-05	8.020064e-05
7.400000e+02	7.600000e+02	7.745895e-04	8.610838e-05	8.610838e-05
7.600000e+02	7.800000e+02	8.942945e-04	1.283312e-04	1.283312e-04
7.800000e+02	8.000000e+02	7.947900e-04	1.803817e-04	1.803817e-04
8.000000e+02	8.200000e+02	6.539130e-04	7.202225e-05	7.202225e-05
8.200000e+02	8.400000e+02	6.800420e-04	1.457440e-04	1.457440e-04
8.400000e+02	8.600000e+02	4.542548e-04	1.544323e-04	1.544323e-04
8.600000e+02	8.800000e+02	6.437920e-04	7.580735e-05	7.580735e-05
8.800000e+02	9.000000e+02	5.869755e-04	6.610514e-05	6.610514e-05
9.000000e+02	9.200000e+02	5.616980e-04	1.562131e-04	1.562131e-04
9.200000e+02	9.400000e+02	7.326555e-04	1.598807e-04	1.598807e-04
9.400000e+02	9.600000e+02	5.528915e-04	8.828448e-05	8.828448e-05
9.600000e+02	9.800000e+02	8.324325e-04	1.351004e-04	1.351004e-04
9.800000e+02	1.000000e+03	4.269729e-04	8.089947e-05	8.089947e-05
1.000000e+03	1.020000e+03	3.250556e-04	1.194669e-04	1.194669e-04
1.020000e+03	1.040000e+03	4.861295e-04	9.041799e-05	9.041799e-05
1.040000e+03	1.060000e+03	5.932800e-04	9.794196e-05	9.794196e-05
1.060000e+03	1.080000e+03	4.205224e-04	9.432932e-05	9.432932e-05
1.080000e+03	1.100000e+03	3.826963e-04	9.721093e-05	9.721093e-05
1.100000e+03	1.120000e+03	6.617555e-04	1.503424e-04	1.503424e-04
1.120000e+03	1.140000e+03	3.914013e-04	1.126634e-04	1.126634e-04
1.140000e+03	1.160000e+03	5.269480e-04	6.276978e-05	6.276978e-05
1.160000e+03	1.180000e+03	3.835881e-04	9.999106e-05	9.999106e-05
1.180000e+03	1.200000e+03	3.188702e-04	1.099727e-04	1.099727e-04
1.200000e+03	1.220000e+03	4.020795e-04	7.244277e-05	7.244277e-05
1.220000e+03	1.240000e+03	3.312367e-04	5.490735e-05	5.490735e-05
1.240000e+03	1.260000e+03	5.323325e-04	3.199209e-04	3.199209e-04
1.260000e+03	1.280000e+03	1.981718e-04	1.843378e-04	1.843378e-04
1.280000e+03	1.300000e+03	4.891993e-04	1.081657e-04	1.081657e-04
1.300000e+03	1.320000e+03	4.901148e-04	2.788338e-04	2.788338e-04
1.320000e+03	1.340000e+03	-1.691891e-06	2.735638e-04	2.735638e-04
1.340000e+03	1.360000e+03	4.315140e-04	8.647526e-05	8.647526e-05
1.360000e+03	1.380000e+03	3.248882e-04	6.705986e-05	6.705986e-05
1.380000e+03	1.400000e+03	2.852540e-04	5.186528e-05	5.186528e-05
1.400000e+03	1.420000e+03	1.257243e-04	5.744349e-05	5.744349e-05
1.420000e+03	1.440000e+03	3.307953e-04	8.364791e-05	8.364791e-05
1.440000e+03	1.460000e+03	5.376860e-04	1.866524e-04	1.866524e-04
1.460000e+03	1.480000e+03	1.141853e-04	1.695423e-04	1.695423e-04
1.480000e+03	1.500000e+03	6.672545e-05	2.363795e-04	2.363795e-04
1.500000e+03	1.520000e+03	4.262441e-04	6.054754e-05	6.054754e-05
1.520000e+03	1.540000e+03	3.426213e-04	1.303184e-04	1.303184e-04
1.540000e+03	1.560000e+03	1.944332e-04	1.374588e-04	1.374588e-04
1.560000e+03	1.580000e+03	3.354949e-04	9.178885e-05	9.178885e-05
1.580000e+03	1.600000e+03	8.064395e-05	6.642548e-05	6.642548e-05
1.600000e+03	1.620000e+03	4.004611e-04	7.451496e-05	7.451496e-05
1.620000e+03	1.640000e+03	-6.690910e-05	9.259325e-05	9.259325e-05
1.640000e+03	1.660000e+03	3.636915e-04	1.163624e-04	1.163624e-04
1.660000e+03	1.680000e+03	1.756501e-04	9.595529e-05	9.595529e-05
1.680000e+03	1.700000e+03	2.326630e-04	9.031499e-05	9.031499e-05
1.700000e+03	1.720000e+03	2.465948e-04	9.539214e-05	9.539214e-05
1.720000e+03	1.740000e+03	1.161338e-04	1.226580e-04	1.226580e-04
1.740000e+03	1.760000e+03	3.140541e-04	1.091031e-04	1.091031e-04
1.760000e+03	1.780000e+03	5.452530e-05	8.762794e-05	8.762794e-05
1.780000e+03	1.800000e+03	2.443341e-04	9.087907e-05	9.087907e-05
1.800000e+03	1.820000e+03	1.776573e-04	5.520537e-05	5.520537e-05
1.820000e+03	1.840000e+03	1.609289e-04	4.603147e-05	4.603147e-05
1.840000e+03	1.860000e+03	2.572732e-04	5.853999e-05	5.853999e-05
1.860000e+03	1.880000e+03	1.904351e-04	6.091939e-05	6.091939e-05
1.880000e+03	1.900000e+03	1.771680e-04	4.129855e-05	4.129855e-05
1.900000e+03	1.920000e+03	8.303935e-05	4.834958e-05	4.834958e-05
1.920000e+03	1.940000e+03	8.513555e-05	5.684538e-05	5.684538e-05
1.940000e+03	1.960000e+03	1.293245e-04	6.650904e-05	6.650904e-05
1.960000e+03	1.980000e+03	1.409789e-04	3.932372e-05	3.932372e-05
1.980000e+03	2.000000e+03	1.112081e-04	6.409760e-05	6.409760e-05
2.000000e+03	2.020000e+03	2.653799e-04	7.482075e-05	7.482075e-05
2.020000e+03	2.040000e+03	2.461833e-05	8.714578e-05	8.714578e-05
2.040000e+03	2.060000e+03	1.784797e-04	4.840702e-05	4.840702e-05
2.060000e+03	2.080000e+03	1.418449e-04	4.282364e-05	4.282364e-05
2.080000e+03	2.100000e+03	1.167516e-04	4.856655e-05	4.856655e-05
2.100000e+03	2.120000e+03	1.273698e-04	4.591303e-05	4.591303e-05
2.120000e+03	2.140000e+03	2.985885e-05	1.259927e-04	1.259927e-04
2.140000e+03	2.160000e+03	2.324315e-04	1.257778e-04	1.257778e-04
2.160000e+03	2.180000e+03	1.817768e-04	5.097382e-05	5.097382e-05
2.180000e+03	2.200000e+03	4.342185e-05	5.015845e-05	5.015845e-05
2.200000e+03	2.220000e+03	1.337239e-04	3.586848e-05	3.586848e-05
2.220000e+03	2.240000e+03	5.998235e-05	9.884437e-05	9.884437e-05
2.240000e+03	2.260000e+03	1.976820e-04	1.177965e-04	1.177965e-04
2.260000e+03	2.280000e+03	9.548735e-05	5.158338e-05	5.158338e-05
2.280000e+03	2.300000e+03	7.236810e-05	7.847023e-05	7.847023e-05
2.300000e+03	2.320000e+03	1.303027e-04	4.908972e-05	4.908972e-05
2.320000e+03	2.340000e+03	6.900945e-05	5.045099e-05	5.045099e-05
2.340000e+03	2.360000e+03	-5.188345e-05	1.335783e-04	1.335783e-04
2.360000e+03	2.380000e+03	1.445142e-04	1.417634e-04	1.417634e-04
2.380000e+03	2.400000e+03	1.709090e-04	6.205606e-05	6.205606e-05
2.400000e+03	2.420000e+03	7.738805e-05	6.789354e-05	6.789354e-05
2.420000e+03	2.440000e+03	1.831198e-05	6.161221e-05	6.161221e-05
2.440000e+03	2.460000e+03	1.349930e-04	1.423193e-04	1.423193e-04
2.460000e+03	2.480000e+03	2.931854e-04	1.353286e-04	1.353286e-04
2.480000e+03	2.500000e+03	-5.815345e-05	1.249956e-04	1.249956e-04
2.500000e+03	2.520000e+03	9.570115e-05	6.399090e-05	6.399090e-05
2.520000e+03	2.540000e+03	3.597689e-05	5.126929e-05	5.126929e-05
2.540000e+03	2.560000e+03	3.745817e-05	3.851500e-05	3.851500e-05
2.560000e+03	2.580000e+03	8.717540e-05	4.777930e-05	4.777930e-05
2.580000e+03	2.600000e+03	3.727888e-05	7.592052e-05	7.592052e-05
2.600000e+03	2.620000e+03	1.661711e-04	8.436574e-05	8.436574e-05
2.620000e+03	2.640000e+03	6.768555e-05	2.384359e-05	2.384359e-05
2.640000e+03	2.660000e+03	1.277541e-04	3.943844e-05	3.943844e-05
2.660000e+03	2.680000e+03	9.971595e-05	5.316844e-05	5.316844e-05
2.680000e+03	2.700000e+03	1.225145e-04	3.228864e-05	3.228864e-05
2.700000e+03	2.720000e+03	4.824188e-05	2.985445e-05	2.985445e-05
2.720000e+03	2.740000e+03	5.101025e-05	4.771757e-05	4.771757e-05
2.740000e+03	2.760000e+03	2.230973e-04	1.698396e-04	1.698396e-04
2.760000e+03	2.780000e+03	-9.079650e-05	1.713585e-04	1.713585e-04
2.780000e+03	2.800000e+03	4.379006e-05	2.989204e-05	2.989204e-05
2.800000e+03	2.820000e+03	1.259908e-04	6.356841e-05	6.356841e-05
2.820000e+03	2.840000e+03	7.916185e-05	5.112583e-05	5.112583e-05
2.840000e+03	2.860000e+03	-7.556605e-05	5.798802e-05	5.798802e-05
2.860000e+03	2.880000e+03	2.075392e-05	6.708467e-05	6.708467e-05
2.880000e+03	2.900000e+03	1.381228e-04	6.208017e-05	6.208017e-05
2.900000e+03	2.920000e+03	-6.986105e-05	7.654146e-05	7.654146e-05
2.920000e+03	2.940000e+03	1.699982e-04	7.482742e-05	7.482742e-05
2.940000e+03	2.960000e+03	8.318290e-05	5.161417e-05	5.161417e-05
2.960000e+03	2.980000e+03	1.413737e-04	5.976684e-05	5.976684e-05
2.980000e+03	3.000000e+03	6.284390e-05	3.995901e-05	3.995901e-05
3.000000e+03	3.020000e+03	1.984977e-05	7.464801e-05	7.464801e-05
3.020000e+03	3.040000e+03	1.887921e-05	5.700833e-05	5.700833e-05
3.040000e+03	3.060000e+03	2.239760e-05	2.601238e-05	2.601238e-05
3.060000e+03	3.080000e+03	6.241565e-05	2.272667e-05	2.272667e-05
3.080000e+03	3.100000e+03	1.341202e-04	6.223600e-05	6.223600e-05
3.100000e+03	3.120000e+03	1.007863e-05	2.344046e-05	2.344046e-05
3.120000e+03	3.140000e+03	8.659210e-05	2.601864e-05	2.601864e-05
3.140000e+03	3.160000e+03	4.275569e-05	2.673933e-05	2.673933e-05
3.160000e+03	3.180000e+03	2.642708e-05	2.871464e-05	2.871464e-05
3.180000e+03	3.200000e+03	3.811136e-05	1.996797e-05	1.996797e-05
3.200000e+03	3.220000e+03	6.193660e-05	2.989119e-05	2.989119e-05
3.220000e+03	3.240000e+03	3.762450e-06	6.915907e-05	6.915907e-05
3.240000e+03	3.260000e+03	4.952770e-05	3.224139e-05	3.224139e-05
3.260000e+03	3.280000e+03	5.075880e-05	2.599691e-05	2.599691e-05
3.280000e+03	3.300000e+03	1.820876e-05	2.189083e-05	2.189083e-05
3.300000e+03	3.320000e+03	-2.002340e-06	2.332253e-05	2.332253e-05
3.320000e+03	3.340000e+03	6.410995e-05	1.881085e-05	1.881085e-05
3.340000e+03	3.360000e+03	-4.237134e-05	6.607541e-05	6.607541e-05
3.360000e+03	3.380000e+03	2.756852e-05	2.681140e-05	2.681140e-05
3.380000e+03	3.400000e+03	1.332086e-04	7.205678e-05	7.205678e-05
3.400000e+03	3.420000e+03	-6.447695e-05	6.488767e-05	6.488767e-05
3.420000e+03	3.440000e+03	-2.168708e-05	4.027769e-05	4.027769e-05
3.440000e+03	3.460000e+03	4.683622e-05	2.654538e-05	2.654538e-05
3.460000e+03	3.480000e+03	2.184624e-05	2.784173e-05	2.784173e-05
3.480000e+03	3.500000e+03	3.878465e-05	3.160832e-05	3.160832e-05
3.500000e+03	3.520000e+03	4.688830e-05	2.493682e-05	2.493682e-05
3.520000e+03	3.540000e+03	5.037825e-05	4.821497e-05	4.821497e-05
3.540000e+03	3.560000e+03	1.797127e-05	1.757377e-05	1.757377e-05
3.560000e+03	3.580000e+03	1.159125e-05	4.841492e-05	4.841492e-05
3.580000e+03	3.600000e+03	2.958823e-05	1.579251e-05	1.579251e-05
3.600000e+03	3.620000e+03	1.715134e-05	2.433119e-05	2.433119e-05
3.620000e+03	3.640000e+03	3.177782e-05	2.484016e-05	2.484016e-05
3.640000e+03	3.660000e+03	5.385310e-05	3.265442e-05	3.265442e-05
3.660000e+03	3.680000e+03	3.506571e-05	1.871825e-05	1.871825e-05
3.680000e+03	3.700000e+03	8.664215e-06	2.138703e-05	2.138703e-05
3.700000e+03	3.720000e+03	5.852340e-05	1.187427e-05	1.187427e-05
3.720000e+03	3.740000e+03	-3.278665e-04	3.435777e-04	3.435777e-04
3.740000e+03	3.760000e+03	3.683766e-04	3.439189e-04	3.439189e-04
3.760000e+03	3.780000e+03	1.109196e-05	1.984780e-05	1.984780e-05
3.780000e+03	3.800000e+03	3.359057e-05	2.951984e-05	2.951984e-05
3.800000e+03	3.820000e+03	-1.516341e-05	2.626630e-05	2.626630e-05
3.820000e+03	3.840000e+03	3.996090e-05	1.819174e-05	1.819174e-05
3.840000e+03	3.860000e+03	1.827628e-05	1.492397e-05	1.492397e-05
3.860000e+03	3.880000e+03	3.088179e-05	1.154656e-05	1.154656e-05
3.880000e+03	3.900000e+03	1.756680e-05	1.231191e-05	1.231191e-05
3.900000e+03	3.920000e+03	2.461137e-05	1.395750e-05	1.395750e-05
3.920000e+03	3.940000e+03	-6.533630e-05	6.088559e-05	6.088559e-05
3.940000e+03	3.960000e+03	5.214430e-05	5.441441e-05	5.441441e-05
3.960000e+03	3.980000e+03	1.613090e-05	1.657765e-05	1.657765e-05
3.980000e+03	4.000000e+03	7.435025e-05	4.262184e-05	4.262184e-05
4.000000e+03	4.020000e+03	-5.889150e-05	5.388400e-05	5.388400e-05
4.020000e+03	4.040000e+03	6.682660e-05	4.213129e-05	4.213129e-05
4.040000e+03	4.060000e+03	1.951019e-05	2.008774e-05	2.008774e-05
4.060000e+03	4.080000e+03	3.061701e-05	1.341071e-05	1.341071e-05
4.080000e+03	4.100000e+03	2.705226e-05	1.892068e-05	1.892068e-05
4.100000e+03	4.120000e+03	-2.419067e-05	6.396935e-05	6.396935e-05
4.120000e+03	4.140000e+03	7.076940e-05	6.379757e-05	6.379757e-05
4.140000e+03	4.160000e+03	1.592492e-05	2.766961e-05	2.766961e-05
4.160000e+03	4.180000e+03	-3.373071e-06	3.777932e-05	3.777932e-05
4.180000e+03	4.200000e+03	2.952937e-05	1.332180e-05	1.332180e-05
4.200000e+03	4.220000e+03	3.607879e-05	4.093915e-05	4.093915e-05
4.220000e+03	4.240000e+03	-2.018778e-05	2.779939e-05	2.779939e-05
4.240000e+03	4.260000e+03	3.408540e-06	1.053119e-05	1.053119e-05
4.260000e+03	4.280000e+03	3.473425e-04	3.115790e-04	3.115790e-04
4.280000e+03	4.300000e+03	-3.073487e-04	3.137462e-04	3.137462e-04
4.300000e+03	4.320000e+03	2.184064e-05	1.075276e-05	1.075276e-05
4.320000e+03	4.340000e+03	8.604215e-06	9.111624e-06	9.111624e-06
4.340000e+03	4.360000e+03	-5.372305e-06	1.641853e-05	1.641853e-05
4.360000e+03	4.380000e+03	1.004775e-05	2.043640e-05	2.043640e-05
4.380000e+03	4.400000e+03	2.951378e-05	1.135287e-05	1.135287e-05
4.400000e+03	4.420000e+03	9.159210e-06	1.264521e-05	1.264521e-05
4.420000e+03	4.440000e+03	3.658890e-05	9.635379e-06	9.635379e-06
4.440000e+03	4.460000e+03	7.343390e-06	8.276803e-06	8.276803e-06
4.460000e+03	4.480000e+03	2.642161e-05	1.613295e-05	1.613295e-05
4.480000e+03	4.500000e+03	-4.153850e-06	8.559395e-06	8.559395e-06
4.500000e+03	4.520000e+03	6.687510e-05	4.851310e-05	4.851310e-05
4.520000e+03	4.540000e+03	-4.782560e-06	1.356212e-05	1.356212e-05
4.540000e+03	4.560000e+03	-5.576195e-05	4.587751e-05	4.587751e-05
4.560000e+03	4.580000e+03	1.790703e-05	2.691296e-05	2.691296e-05
4.580000e+03	4.600000e+03	3.289394e-05	1.409679e-05	1.409679e-05
4.600000e+03	4.620000e+03	-7.121300e-07	1.364210e-05	1.364210e-05
4.620000e+03	4.640000e+03	5.444995e-05	2.775025e-05	2.775025e-05
4.640000e+03	4.660000e+03	-1.139571e-05	1.370890e-05	1.370890e-05
4.660000e+03	4.680000e+03	3.275352e-05	1.192782e-05	1.192782e-05
4.680000e+03	4.700000e+03	1.054110e-04	1.017904e-04	1.017904e-04
4.700000e+03	4.720000e+03	-8.956305e-05	9.859001e-05	9.859001e-05
4.720000e+03	4.740000e+03	-5.817320e-06	1.208566e-05	1.208566e-05
4.740000e+03	4.760000e+03	4.765826e-05	2.181485e-05	2.181485e-05
4.760000e+03	4.780000e+03	2.087870e-05	2.184488e-05	2.184488e-05
4.780000e+03	4.800000e+03	1.386087e-05	7.387500e-06	7.387500e-06
4.800000e+03	4.820000e+03	-2.322694e-05	1.682539e-05	1.682539e-05
4.820000e+03	4.840000e+03	2.521212e-05	1.718382e-05	1.718382e-05
4.840000e+03	4.860000e+03	-1.773310e-05	2.023313e-05	2.023313e-05
4.860000e+03	4.880000e+03	4.400997e-07	1.884534e-05	1.884534e-05
4.880000e+03	4.900000e+03	3.121374e-05	2.034699e-05	2.034699e-05
4.900000e+03	4.920000e+03	1.213325e-05	8.295738e-06	8.295738e-06
4.920000e+03	4.940000e+03	-6.865860e-06	1.095354e-05	1.095354e-05
4.940000e+03	4.960000e+03	-3.401118e-06	2.243651e-05	2.243651e-05
4.960000e+03	4.980000e+03	3.769148e-05	2.206283e-05	2.206283e-05
4.980000e+03	5.000000e+03	3.372861e-06	2.309812e-05	2.309812e-05
5.000000e+03	5.020000e+03	-3.041872e-06	7.029376e-06	7.029376e-06
5.020000e+03	5.040000e+03	7.543890e-06	3.314275e-06	3.314275e-06
5.040000e+03	5.060000e+03	9.724515e-06	9.218971e-06	9.218971e-06
5.060000e+03	5.080000e+03	6.394645e-06	1.737749e-05	1.737749e-05
5.080000e+03	5.100000e+03	4.118162e-06	8.807507e-06	8.807507e-06
5.100000e+03	5.120000e+03	4.801161e-06	6.830562e-06	6.830562e-06
5.120000e+03	5.140000e+03	9.486335e-06	9.430677e-06	9.430677e-06
5.140000e+03	5.160000e+03	-1.052557e-05	7.718962e-06	7.718962e-06
5.160000e+03	5.180000e+03	3.156622e-05	1.369756e-05	1.369756e-05
5.180000e+03	5.200000e+03	-2.995756e-06	1.062498e-05	1.062498e-05
5.200000e+03	5.220000e+03	-6.429985e-07	7.532777e-06	7.532777e-06
5.220000e+03	5.240000e+03	8.825360e-06	5.620489e-06	5.620489e-06
5.240000e+03	5.260000e+03	7.405355e-06	5.656090e-06	5.656090e-06
5.260000e+03	5.280000e+03	6.014995e-06	7.333084e-06	7.333084e-06
5.280000e+03	5.300000e+03	6.368850e-06	8.505218e-06	8.505218e-06
5.300000e+03	5.320000e+03	-4.593238e-06	5.878952e-06	5.878952e-06
5.320000e+03	5.340000e+03	2.060495e-05	1.265800e-05	1.265800e-05
5.340000e+03	5.360000e+03	-4.496019e-06	1.242464e-05	1.242464e-05
5.360000e+03	5.380000e+03	5.802905e-06	6.653221e-06	6.653221e-06
5.380000e+03	5.400000e+03	9.145330e-06	5.663102e-06	5.663102e-06
5.400000e+03	5.420000e+03	1.161154e-05	7.343332e-06	7.343332e-06
5.420000e+03	5.440000e+03	2.595202e-05	2.198969e-05	2.198969e-05
5.440000e+03	5.460000e+03	-1.637414e-05	2.211539e-05	2.211539e-05
5.460000e+03	5.480000e+03	1.003162e-06	7.642907e-06	7.642907e-06
5.480000e+03	5.500000e+03	-3.855890e-05	4.374641e-05	4.374641e-05
5.500000e+03	5.520000e+03	1.008972e-05	8.224340e-06	8.224340e-06
5.520000e+03	5.540000e+03	2.791188e-06	5.035712e-06	5.035712e-06
5.540000e+03	5.560000e+03	1.012695e-06	7.468621e-06	7.468621e-06
5.560000e+03	5.580000e+03	7.199920e-05	5.659295e-05	5.659295e-05
5.580000e+03	5.600000e+03	3.251332e-06	6.171787e-06	6.171787e-06
5.600000e+03	5.620000e+03	-3.588966e-05	5.529783e-05	5.529783e-05
5.620000e+03	5.640000e+03	-1.149478e-05	1.516440e-05	1.516440e-05
5.640000e+03	5.660000e+03	1.986062e-05	2.302186e-05	2.302186e-05
5.660000e+03	5.680000e+03	-1.052907e-05	1.301487e-05	1.301487e-05
5.680000e+03	5.700000e+03	4.509977e-05	4.012455e-05	4.012455e-05
5.700000e+03	5.720000e+03	-2.348153e-05	4.190122e-05	4.190122e-05
5.720000e+03	5.740000e+03	3.386852e-06	6.178533e-06	6.178533e-06
5.740000e+03	5.760000e+03	4.360575e-06	5.053442e-06	5.053442e-06
5.760000e+03	5.780000e+03	4.770090e-05	4.266637e-05	4.266637e-05
5.780000e+03	5.800000e+03	-3.370756e-05	4.319672e-05	4.319672e-05
5.800000e+03	5.820000e+03	2.059887e-05	2.446525e-05	2.446525e-05
5.820000e+03	5.840000e+03	-1.929219e-05	2.376124e-05	2.376124e-05
5.840000e+03	5.860000e+03	4.609593e-06	6.311808e-06	6.311808e-06
5.860000e+03	5.880000e+03	-5.786115e-06	6.314947e-06	6.314947e-06
5.880000e+03	5.900000e+03	6.343645e-05	5.655108e-05	5.655108e-05
5.900000e+03	5.920000e+03	-5.922680e-06	7.981740e-06	7.981740e-06
5.920000e+03	5.940000e+03	4.655382e-06	3.653503e-06	3.653503e-06
5.940000e+03	5.960000e+03	5.122175e-08	1.294727e-05	1.294727e-05
5.960000e+03	5.980000e+03	6.964485e-06	4.135927e-06	4.135927e-06
5.980000e+03	6.000000e+03	3.177436e-06	6.018069e-06	6.018069e-06
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/hjets-fig/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=10.0
RatioPlotYLabel=Ratio to LO
XLabel=$p^{j_3}_{T}$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p^{j_3}_{T}$ (pb/GeV)
Legend=1
RatioPlotYMin=0.01
LeftMargin=1.5
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=0.00020030234204053158
Title=LO, 27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	1.160537e-01	2.298882e-04	2.298882e-04
4.000000e+01	5.000000e+01	5.772215e-02	2.595856e-04	2.595856e-04
5.000000e+01	6.000000e+01	2.961721e-02	6.498201e-05	6.498201e-05
6.000000e+01	7.000000e+01	1.615674e-02	3.715714e-05	3.715714e-05
7.000000e+01	8.000000e+01	9.173240e-03	2.651819e-05	2.651819e-05
8.000000e+01	9.000000e+01	5.415166e-03	1.515984e-05	1.515984e-05
9.000000e+01	1.000000e+02	3.285091e-03	1.016723e-05	1.016723e-05
1.000000e+02	1.100000e+02	2.054846e-03	7.880052e-06	7.880052e-06
1.100000e+02	1.200000e+02	1.315911e-03	5.713937e-06	5.713937e-06
1.200000e+02	1.300000e+02	8.632307e-04	5.502163e-06	5.502163e-06
1.300000e+02	1.400000e+02	5.681921e-04	3.435944e-06	3.435944e-06
1.400000e+02	1.500000e+02	3.797724e-04	2.958516e-06	2.958516e-06
1.500000e+02	1.600000e+02	2.590665e-04	2.417715e-06	2.417715e-06
1.600000e+02	1.700000e+02	1.749485e-04	2.319962e-06	2.319962e-06
1.700000e+02	1.800000e+02	1.183791e-04	2.025692e-06	2.025692e-06
1.800000e+02	1.900000e+02	7.839580e-05	1.150265e-06	1.150265e-06
1.900000e+02	2.000000e+02	5.057248e-05	5.957454e-07	5.957454e-07
2.000000e+02	2.200000e+02	2.811882e-05	3.540924e-07	3.540924e-07
2.200000e+02	2.400000e+02	1.309672e-05	1.782519e-07	1.782519e-07
2.400000e+02	2.600000e+02	7.540230e-06	2.674195e-07	2.674195e-07
2.600000e+02	2.800000e+02	4.173961e-06	8.998774e-08	8.998774e-08
2.800000e+02	3.000000e+02	2.506825e-06	5.349063e-08	5.349063e-08
3.000000e+02	3.200000e+02	1.728190e-06	7.468188e-08	7.468188e-08
3.200000e+02	3.400000e+02	9.852740e-07	3.960964e-08	3.960964e-08
3.400000e+02	3.600000e+02	6.469750e-07	2.609124e-08	2.609124e-08
3.600000e+02	3.800000e+02	4.762302e-07	2.635585e-08	2.635585e-08
3.800000e+02	4.000000e+02	2.684599e-07	9.714484e-09	9.714484e-09
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=0.00013635612489877174
Title=NLO, 27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	1.133723e-01	1.486900e-03	1.486900e-03
4.000000e+01	5.000000e+01	5.809975e-02	1.310037e-03	1.310037e-03
5.000000e+01	6.000000e+01	3.305499e-02	4.174823e-04	4.174823e-04
6.000000e+01	7.000000e+01	1.859797e-02	2.469564e-04	2.469564e-04
7.000000e+01	8.000000e+01	1.133355e-02	2.147606e-04	2.147606e-04
8.000000e+01	9.000000e+01	6.747216e-03	1.978181e-04	1.978181e-04
9.000000e+01	1.000000e+02	4.451296e-03	9.178747e-05	9.178747e-05
1.000000e+02	1.100000e+02	2.871835e-03	5.763670e-05	5.763670e-05
1.100000e+02	1.200000e+02	2.039387e-03	3.964351e-05	3.964351e-05
1.200000e+02	1.300000e+02	1.403385e-03	2.911749e-05	2.911749e-05
1.300000e+02	1.400000e+02	9.928804e-04	2.119628e-05	2.119628e-05
1.400000e+02	1.500000e+02	6.883474e-04	2.085981e-05	2.085981e-05
1.500000e+02	1.600000e+02	5.355877e-04	1.621325e-05	1.621325e-05
1.600000e+02	1.700000e+02	4.409440e-04	5.221694e-05	5.221694e-05
1.700000e+02	1.800000e+02	2.434977e-04	5.332113e-05	5.332113e-05
1.800000e+02	1.900000e+02	2.262759e-04	1.765786e-05	1.765786e-05
1.900000e+02	2.000000e+02	1.707613e-04	5.581648e-06	5.581648e-06
2.000000e+02	2.200000e+02	1.207632e-04	2.893469e-06	2.893469e-06
2.200000e+02	2.400000e+02	7.447175e-05	2.394630e-06	2.394630e-06
2.400000e+02	2.600000e+02	4.744801e-05	1.436556e-06	1.436556e-06
2.600000e+02	2.800000e+02	3.475860e-05	5.921752e-07	5.921752e-07
2.800000e+02	3.000000e+02	2.346375e-05	4.284657e-07	4.284657e-07
3.000000e+02	3.200000e+02	1.765883e-05	3.528784e-07	3.528784e-07
3.200000e+02	3.400000e+02	1.333378e-05	3.388893e-07	3.388893e-07
3.400000e+02	3.600000e+02	9.528740e-06	3.126161e-07	3.126161e-07
3.600000e+02	3.800000e+02	7.238655e-06	2.022572e-07	2.022572e-07
3.800000e+02	4.000000e+02	6.244660e-06	1.531721e-07	1.531721e-07
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/hjets-fig/jet3_y.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to LO
XLabel=$y_{j_3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{j_3}^{\star}$ (pb)
Legend=1
RatioPlotYMin=0.01
LegendAlign=r
BottomMargin=1.0
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-LO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=0.00020030234204053158
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	3.373315e-02	2.570534e-04	2.570534e-04
-4.000000e+00	-3.500000e+00	3.844504e-02	2.287461e-04	2.287461e-04
-3.500000e+00	-3.000000e+00	4.628034e-02	3.363210e-04	3.363210e-04
-3.000000e+00	-2.500000e+00	5.591102e-02	3.261807e-04	3.261807e-04
-2.500000e+00	-2.250000e+00	6.608988e-02	5.095160e-04	5.095160e-04
-2.250000e+00	-2.000000e+00	7.548344e-02	4.807020e-04	4.807020e-04
-2.000000e+00	-1.750000e+00	8.995160e-02	8.748242e-04	8.748242e-04
-1.750000e+00	-1.500000e+00	1.113061e-01	6.897777e-04	6.897777e-04
-1.500000e+00	-1.250000e+00	1.563862e-01	2.116955e-03	2.116955e-03
-1.250000e+00	-1.000000e+00	2.454832e-01	9.306317e-04	9.306317e-04
-1.000000e+00	-7.500000e-01	4.785440e-01	6.085206e-03	6.085206e-03
-7.500000e-01	-5.000000e-01	1.068364e+00	9.954864e-03	9.954864e-03
-5.000000e-01	-2.500000e-01	9.856776e-01	3.131338e-03	3.131338e-03
-2.500000e-01	0.000000e+00	4.900756e-01	2.195059e-03	2.195059e-03
0.000000e+00	2.500000e-01	4.882608e-01	1.453599e-03	1.453599e-03
2.500000e-01	5.000000e-01	9.829684e-01	2.763802e-03	2.763802e-03
5.000000e-01	7.500000e-01	1.056316e+00	2.552961e-03	2.552961e-03
7.500000e-01	1.000000e+00	4.711244e-01	1.453604e-03	1.453604e-03
1.000000e+00	1.250000e+00	2.460219e-01	1.925361e-03	1.925361e-03
1.250000e+00	1.500000e+00	1.562678e-01	1.286033e-03	1.286033e-03
1.500000e+00	1.750000e+00	1.114894e-01	6.238738e-04	6.238738e-04
1.750000e+00	2.000000e+00	8.854136e-02	5.448352e-04	5.448352e-04
2.000000e+00	2.250000e+00	7.661108e-02	1.749587e-03	1.749587e-03
2.250000e+00	2.500000e+00	6.492492e-02	4.611516e-04	4.611516e-04
2.500000e+00	3.000000e+00	5.588250e-02	3.251699e-04	3.251699e-04
3.000000e+00	3.500000e+00	4.623254e-02	2.681146e-04	2.681146e-04
3.500000e+00	4.000000e+00	3.857408e-02	2.414774e-04	2.414774e-04
4.000000e+00	4.400000e+00	3.494797e-02	1.237250e-03	1.237250e-03
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=0.00013635612489877174
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	3.582427e-02	6.377194e-03	6.377194e-03
-4.000000e+00	-3.500000e+00	4.156202e-02	2.493404e-03	2.493404e-03
-3.500000e+00	-3.000000e+00	5.579426e-02	3.302856e-03	3.302856e-03
-3.000000e+00	-2.500000e+00	6.713272e-02	2.875889e-03	2.875889e-03
-2.500000e+00	-2.250000e+00	7.980720e-02	5.265895e-03	5.265895e-03
-2.250000e+00	-2.000000e+00	1.010238e-01	5.311274e-03	5.311274e-03
-2.000000e+00	-1.750000e+00	1.258916e-01	5.411661e-03	5.411661e-03
-1.750000e+00	-1.500000e+00	1.399619e-01	6.371574e-03	6.371574e-03
-1.500000e+00	-1.250000e+00	1.889542e-01	5.381768e-03	5.381768e-03
-1.250000e+00	-1.000000e+00	2.896365e-01	6.080222e-03	6.080222e-03
-1.000000e+00	-7.500000e-01	4.739056e-01	1.033538e-02	1.033538e-02
-7.500000e-01	-5.000000e-01	1.023423e+00	1.265794e-02	1.265794e-02
-5.000000e-01	-2.500000e-01	9.910204e-01	2.077800e-02	2.077800e-02
-2.500000e-01	0.000000e+00	5.168272e-01	1.987758e-02	1.987758e-02
0.000000e+00	2.500000e-01	5.471004e-01	8.557849e-03	8.557849e-03
2.500000e-01	5.000000e-01	9.689492e-01	2.226944e-02	2.226944e-02
5.000000e-01	7.500000e-01	1.006399e+00	1.887762e-02	1.887762e-02
7.500000e-01	1.000000e+00	4.802952e-01	9.418930e-03	9.418930e-03
1.000000e+00	1.250000e+00	2.779718e-01	5.993426e-03	5.993426e-03
1.250000e+00	1.500000e+00	1.761936e-01	8.083363e-03	8.083363e-03
1.500000e+00	1.750000e+00	1.475157e-01	6.586669e-03	6.586669e-03
1.750000e+00	2.000000e+00	1.221005e-01	5.148392e-03	5.148392e-03
2.000000e+00	2.250000e+00	7.952612e-02	5.095411e-03	5.095411e-03
2.250000e+00	2.500000e+00	9.269564e-02	7.248621e-03	7.248621e-03
2.500000e+00	3.000000e+00	6.536740e-02	4.264643e-03	4.264643e-03
3.000000e+00	3.500000e+00	5.338356e-02	2.713761e-03	2.713761e-03
3.500000e+00	4.000000e+00	4.976190e-02	3.614783e-03	3.614783e-03
4.000000e+00	4.400000e+00	2.629262e-02	5.120408e-03	5.120408e-03
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to HJets++
XLabel=$p^{j_3}_T$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p^{j_3}_T$ (pb/GeV)
Legend=1
LeftMargin=1.5
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	1.133723e-01	1.486900e-03	1.486900e-03
4.000000e+01	5.000000e+01	5.809975e-02	1.310037e-03	1.310037e-03
5.000000e+01	6.000000e+01	3.305499e-02	4.174823e-04	4.174823e-04
6.000000e+01	7.000000e+01	1.859797e-02	2.469564e-04	2.469564e-04
7.000000e+01	8.000000e+01	1.133355e-02	2.147606e-04	2.147606e-04
8.000000e+01	9.000000e+01	6.747216e-03	1.978181e-04	1.978181e-04
9.000000e+01	1.000000e+02	4.451296e-03	9.178747e-05	9.178747e-05
1.000000e+02	1.100000e+02	2.871835e-03	5.763670e-05	5.763670e-05
1.100000e+02	1.200000e+02	2.039387e-03	3.964351e-05	3.964351e-05
1.200000e+02	1.300000e+02	1.403385e-03	2.911749e-05	2.911749e-05
1.300000e+02	1.400000e+02	9.928804e-04	2.119628e-05	2.119628e-05
1.400000e+02	1.500000e+02	6.883474e-04	2.085981e-05	2.085981e-05
1.500000e+02	1.600000e+02	5.355877e-04	1.621325e-05	1.621325e-05
1.600000e+02	1.700000e+02	4.409440e-04	5.221694e-05	5.221694e-05
1.700000e+02	1.800000e+02	2.434977e-04	5.332113e-05	5.332113e-05
1.800000e+02	1.900000e+02	2.262759e-04	1.765786e-05	1.765786e-05
1.900000e+02	2.000000e+02	1.707613e-04	5.581648e-06	5.581648e-06
2.000000e+02	2.200000e+02	1.207632e-04	2.893469e-06	2.893469e-06
2.200000e+02	2.400000e+02	7.447175e-05	2.394630e-06	2.394630e-06
2.400000e+02	2.600000e+02	4.744801e-05	1.436556e-06	1.436556e-06
2.600000e+02	2.800000e+02	3.475860e-05	5.921752e-07	5.921752e-07
2.800000e+02	3.000000e+02	2.346375e-05	4.284657e-07	4.284657e-07
3.000000e+02	3.200000e+02	1.765883e-05	3.528784e-07	3.528784e-07
3.200000e+02	3.400000e+02	1.333378e-05	3.388893e-07	3.388893e-07
3.400000e+02	3.600000e+02	9.528740e-06	3.126161e-07	3.126161e-07
3.600000e+02	3.800000e+02	7.238655e-06	2.022572e-07	2.022572e-07
3.800000e+02	4.000000e+02	6.244660e-06	1.531721e-07	1.531721e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	6.758395e-02	4.096350e-04	4.096350e-04
4.000000e+01	5.000000e+01	3.563989e-02	2.700638e-04	2.700638e-04
5.000000e+01	6.000000e+01	1.838518e-02	1.862291e-04	1.862291e-04
6.000000e+01	7.000000e+01	9.875917e-03	1.257021e-04	1.257021e-04
7.000000e+01	8.000000e+01	5.722459e-03	1.083175e-04	1.083175e-04
8.000000e+01	9.000000e+01	3.005280e-03	9.862653e-05	9.862653e-05
9.000000e+01	1.000000e+02	1.929878e-03	4.286907e-05	4.286907e-05
1.000000e+02	1.100000e+02	1.110382e-03	4.582886e-05	4.582886e-05
1.100000e+02	1.200000e+02	7.661828e-04	2.506208e-05	2.506208e-05
1.200000e+02	1.300000e+02	4.729553e-04	1.933713e-05	1.933713e-05
1.300000e+02	1.400000e+02	3.036908e-04	1.220059e-05	1.220059e-05
1.400000e+02	1.500000e+02	1.977851e-04	9.891187e-06	9.891187e-06
1.500000e+02	1.600000e+02	1.324506e-04	7.135410e-06	7.135410e-06
1.600000e+02	1.700000e+02	1.094443e-04	4.924928e-06	4.924928e-06
1.700000e+02	1.800000e+02	6.598866e-05	4.551688e-06	4.551688e-06
1.800000e+02	1.900000e+02	5.084014e-05	3.069521e-06	3.069521e-06
1.900000e+02	2.000000e+02	3.779996e-05	2.267178e-06	2.267178e-06
2.000000e+02	2.200000e+02	2.748441e-05	1.318131e-06	1.318131e-06
2.200000e+02	2.400000e+02	1.588753e-05	1.450898e-06	1.450898e-06
2.400000e+02	2.600000e+02	7.717680e-06	1.214812e-06	1.214812e-06
2.600000e+02	2.800000e+02	5.949385e-06	3.196739e-07	3.196739e-07
2.800000e+02	3.000000e+02	3.234677e-06	2.619426e-07	2.619426e-07
3.000000e+02	3.200000e+02	2.559144e-06	1.187597e-07	1.187597e-07
3.200000e+02	3.400000e+02	1.757581e-06	8.534584e-08	8.534584e-08
3.400000e+02	3.600000e+02	1.284710e-06	6.838660e-08	6.838660e-08
3.600000e+02	3.800000e+02	8.829265e-07	5.095800e-08	5.095800e-08
3.800000e+02	4.000000e+02	2.802090e-06	2.132166e-06	2.132166e-06
# END HISTO1D



==> electroweak/img/vbf/H3jets/27TeV/inclusiveCuts/jet3_y.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio to HJets++
XLabel=$y_{j_3}^{\star}$ 
YLabel=$ \text{d} \sigma/ \text{d}  y_{j_3}^{\star}$ (pb)
Legend=1
RatioPlotYMin=0.01
BottomMargin=1.0
LegendAlign=r
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	3.582427e-02	6.377194e-03	6.377194e-03
-4.000000e+00	-3.500000e+00	4.156202e-02	2.493404e-03	2.493404e-03
-3.500000e+00	-3.000000e+00	5.579426e-02	3.302856e-03	3.302856e-03
-3.000000e+00	-2.500000e+00	6.713272e-02	2.875889e-03	2.875889e-03
-2.500000e+00	-2.250000e+00	7.980720e-02	5.265895e-03	5.265895e-03
-2.250000e+00	-2.000000e+00	1.010238e-01	5.311274e-03	5.311274e-03
-2.000000e+00	-1.750000e+00	1.258916e-01	5.411661e-03	5.411661e-03
-1.750000e+00	-1.500000e+00	1.399619e-01	6.371574e-03	6.371574e-03
-1.500000e+00	-1.250000e+00	1.889542e-01	5.381768e-03	5.381768e-03
-1.250000e+00	-1.000000e+00	2.896365e-01	6.080222e-03	6.080222e-03
-1.000000e+00	-7.500000e-01	4.739056e-01	1.033538e-02	1.033538e-02
-7.500000e-01	-5.000000e-01	1.023423e+00	1.265794e-02	1.265794e-02
-5.000000e-01	-2.500000e-01	9.910204e-01	2.077800e-02	2.077800e-02
-2.500000e-01	0.000000e+00	5.168272e-01	1.987758e-02	1.987758e-02
0.000000e+00	2.500000e-01	5.471004e-01	8.557849e-03	8.557849e-03
2.500000e-01	5.000000e-01	9.689492e-01	2.226944e-02	2.226944e-02
5.000000e-01	7.500000e-01	1.006399e+00	1.887762e-02	1.887762e-02
7.500000e-01	1.000000e+00	4.802952e-01	9.418930e-03	9.418930e-03
1.000000e+00	1.250000e+00	2.779718e-01	5.993426e-03	5.993426e-03
1.250000e+00	1.500000e+00	1.761936e-01	8.083363e-03	8.083363e-03
1.500000e+00	1.750000e+00	1.475157e-01	6.586669e-03	6.586669e-03
1.750000e+00	2.000000e+00	1.221005e-01	5.148392e-03	5.148392e-03
2.000000e+00	2.250000e+00	7.952612e-02	5.095411e-03	5.095411e-03
2.250000e+00	2.500000e+00	9.269564e-02	7.248621e-03	7.248621e-03
2.500000e+00	3.000000e+00	6.536740e-02	4.264643e-03	4.264643e-03
3.000000e+00	3.500000e+00	5.338356e-02	2.713761e-03	2.713761e-03
3.500000e+00	4.000000e+00	4.976190e-02	3.614783e-03	3.614783e-03
4.000000e+00	4.400000e+00	2.629262e-02	5.120408e-03	5.120408e-03
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_y
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
-4.400000e+00	-4.000000e+00	1.608977e-02	1.115779e-03	1.115779e-03
-4.000000e+00	-3.500000e+00	1.910437e-02	8.292493e-04	8.292493e-04
-3.500000e+00	-3.000000e+00	2.339068e-02	5.697324e-04	5.697324e-04
-3.000000e+00	-2.500000e+00	2.525630e-02	6.082317e-04	6.082317e-04
-2.500000e+00	-2.250000e+00	3.283401e-02	7.476065e-04	7.476065e-04
-2.250000e+00	-2.000000e+00	3.594761e-02	6.584878e-04	6.584878e-04
-2.000000e+00	-1.750000e+00	4.301728e-02	8.362567e-04	8.362567e-04
-1.750000e+00	-1.500000e+00	5.729852e-02	1.168710e-03	1.168710e-03
-1.500000e+00	-1.250000e+00	8.125484e-02	2.103348e-03	2.103348e-03
-1.250000e+00	-1.000000e+00	1.405035e-01	1.282220e-03	1.282220e-03
-1.000000e+00	-7.500000e-01	2.893289e-01	3.327832e-03	3.327832e-03
-7.500000e-01	-5.000000e-01	7.590768e-01	6.292004e-03	6.292004e-03
-5.000000e-01	-2.500000e-01	6.437960e-01	6.396712e-03	6.396712e-03
-2.500000e-01	0.000000e+00	2.113303e-01	1.679634e-03	1.679634e-03
0.000000e+00	2.500000e-01	2.093806e-01	1.854552e-03	1.854552e-03
2.500000e-01	5.000000e-01	6.390032e-01	7.615826e-03	7.615826e-03
5.000000e-01	7.500000e-01	7.488484e-01	7.937522e-03	7.937522e-03
7.500000e-01	1.000000e+00	2.883193e-01	2.999380e-03	2.999380e-03
1.000000e+00	1.250000e+00	1.387803e-01	1.484778e-03	1.484778e-03
1.250000e+00	1.500000e+00	8.422476e-02	1.108134e-03	1.108134e-03
1.500000e+00	1.750000e+00	5.773212e-02	7.747698e-04	7.747698e-04
1.750000e+00	2.000000e+00	4.386912e-02	2.650443e-03	2.650443e-03
2.000000e+00	2.250000e+00	3.330775e-02	3.595315e-03	3.595315e-03
2.250000e+00	2.500000e+00	3.129769e-02	1.089663e-03	1.089663e-03
2.500000e+00	3.000000e+00	2.684518e-02	7.480527e-04	7.480527e-04
3.000000e+00	3.500000e+00	2.200430e-02	7.613228e-04	7.613228e-04
3.500000e+00	4.000000e+00	1.919406e-02	5.636310e-04	5.636310e-04
4.000000e+00	4.400000e+00	1.796765e-02	7.635758e-04	7.635758e-04
# END HISTO1D



==> electroweak/img/vbf/H3jets/inclCuts/deltay_jj.dat <==
# BEGIN PLOT
Rebin=4
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
RatioPlot=1
LogY=1
RatioPlotYMax=5.0
RatioPlotYLabel=$x/HJETS(14 TeV)$
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
XLabel=$\Delta y_{12}$ 
YLabel=$ \text{d} \sigma/ \text{d}  \Delta y_{12}$ (pb)
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=2.2428367239344402e-05
Title=HJETS,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.522064e-01	4.842580e-02	4.842580e-02
2.000000e-01	4.000000e-01	3.174649e-01	4.312721e-03	4.312721e-03
4.000000e-01	6.000000e-01	3.301778e-01	6.897224e-03	6.897224e-03
6.000000e-01	8.000000e-01	2.786641e-01	5.356641e-03	5.356641e-03
8.000000e-01	1.000000e+00	2.304597e-01	6.476704e-03	6.476704e-03
1.000000e+00	1.200000e+00	1.982816e-01	3.930725e-03	3.930725e-03
1.200000e+00	1.400000e+00	1.688564e-01	3.490587e-03	3.490587e-03
1.400000e+00	1.600000e+00	1.523197e-01	2.845643e-03	2.845643e-03
1.600000e+00	1.800000e+00	1.261378e-01	2.126259e-03	2.126259e-03
1.800000e+00	2.000000e+00	1.194023e-01	2.348809e-03	2.348809e-03
2.000000e+00	2.200000e+00	1.087820e-01	1.950092e-03	1.950092e-03
2.200000e+00	2.400000e+00	8.782445e-02	1.487271e-02	1.487271e-02
2.400000e+00	2.600000e+00	1.085251e-01	3.274930e-03	3.274930e-03
2.600000e+00	2.800000e+00	1.013371e-01	1.758737e-03	1.758737e-03
2.800000e+00	3.000000e+00	9.753300e-02	1.801998e-03	1.801998e-03
3.000000e+00	3.200000e+00	9.277960e-02	6.695172e-03	6.695172e-03
3.200000e+00	3.400000e+00	9.748800e-02	4.363388e-03	4.363388e-03
3.400000e+00	3.600000e+00	9.783750e-02	1.939572e-03	1.939572e-03
3.600000e+00	3.800000e+00	9.224140e-02	2.624275e-03	2.624275e-03
3.800000e+00	4.000000e+00	9.288900e-02	2.195014e-03	2.195014e-03
4.000000e+00	4.200000e+00	9.301670e-02	3.124560e-03	3.124560e-03
4.200000e+00	4.400000e+00	8.167945e-02	2.782984e-03	2.782984e-03
4.400000e+00	4.600000e+00	7.765450e-02	2.093268e-03	2.093268e-03
4.600000e+00	4.800000e+00	6.806910e-02	3.961190e-03	3.961190e-03
4.800000e+00	5.000000e+00	7.125125e-02	1.952133e-03	1.952133e-03
5.000000e+00	5.200000e+00	6.404650e-02	2.143782e-03	2.143782e-03
5.200000e+00	5.400000e+00	5.902455e-02	2.812180e-03	2.812180e-03
5.400000e+00	5.600000e+00	5.210870e-02	1.693285e-03	1.693285e-03
5.600000e+00	5.800000e+00	4.348459e-02	3.012046e-03	3.012046e-03
5.800000e+00	6.000000e+00	4.326536e-02	2.927382e-03	2.927382e-03
6.000000e+00	6.200000e+00	3.528258e-02	1.545605e-03	1.545605e-03
6.200000e+00	6.400000e+00	2.871824e-02	1.269436e-03	1.269436e-03
6.400000e+00	6.600000e+00	2.176192e-02	1.022795e-03	1.022795e-03
6.600000e+00	6.800000e+00	1.984538e-02	1.714313e-03	1.714313e-03
6.800000e+00	7.000000e+00	1.598981e-02	9.080109e-04	9.080109e-04
7.000000e+00	7.200000e+00	1.077915e-02	6.445805e-04	6.445805e-04
7.200000e+00	7.400000e+00	8.430975e-03	4.790196e-04	4.790196e-04
7.400000e+00	7.600000e+00	6.306205e-03	5.123683e-04	5.123683e-04
7.600000e+00	7.800000e+00	4.510251e-03	6.022842e-04	6.022842e-04
7.800000e+00	8.000000e+00	2.976743e-03	4.890073e-04	4.890073e-04
8.000000e+00	8.200000e+00	1.527692e-03	3.408034e-04	3.408034e-04
8.200000e+00	8.400000e+00	4.436623e-04	8.070228e-04	8.070228e-04
8.400000e+00	8.600000e+00	7.640950e-04	7.429337e-05	7.429337e-05
8.600000e+00	8.800000e+00	3.650638e-04	5.069209e-05	5.069209e-05
8.800000e+00	9.000000e+00	1.875164e-04	6.171408e-05	6.171408e-05
9.000000e+00	9.200000e+00	1.191517e-04	1.609446e-05	1.609446e-05
9.200000e+00	9.400000e+00	4.672814e-05	9.651009e-06	9.651009e-06
9.400000e+00	9.600000e+00	1.302962e-05	3.211015e-06	3.211015e-06
9.600000e+00	9.800000e+00	2.548338e-06	1.012197e-06	1.012197e-06
9.800000e+00	1.000000e+01	7.814255e-07	2.789554e-07	2.789554e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	8.979065e-01	1.339229e-02	1.339229e-02
2.000000e-01	4.000000e-01	9.186015e-01	1.709741e-02	1.709741e-02
4.000000e-01	6.000000e-01	9.577970e-01	1.923257e-02	1.923257e-02
6.000000e-01	8.000000e-01	8.091975e-01	1.220358e-02	1.220358e-02
8.000000e-01	1.000000e+00	6.772790e-01	1.371120e-02	1.371120e-02
1.000000e+00	1.200000e+00	5.840920e-01	1.630005e-02	1.630005e-02
1.200000e+00	1.400000e+00	4.985598e-01	1.250008e-02	1.250008e-02
1.400000e+00	1.600000e+00	4.418313e-01	1.103387e-02	1.103387e-02
1.600000e+00	1.800000e+00	3.901147e-01	7.644112e-03	7.644112e-03
1.800000e+00	2.000000e+00	3.525136e-01	7.228771e-03	7.228771e-03
2.000000e+00	2.200000e+00	3.408900e-01	7.089929e-03	7.089929e-03
2.200000e+00	2.400000e+00	3.232578e-01	7.816668e-03	7.816668e-03
2.400000e+00	2.600000e+00	3.184726e-01	7.475898e-03	7.475898e-03
2.600000e+00	2.800000e+00	3.052274e-01	5.958901e-03	5.958901e-03
2.800000e+00	3.000000e+00	3.107016e-01	6.933201e-03	6.933201e-03
3.000000e+00	3.200000e+00	2.950460e-01	8.277832e-03	8.277832e-03
3.200000e+00	3.400000e+00	2.923414e-01	7.968588e-03	7.968588e-03
3.400000e+00	3.600000e+00	3.044164e-01	8.597276e-03	8.597276e-03
3.600000e+00	3.800000e+00	2.967746e-01	1.180484e-02	1.180484e-02
3.800000e+00	4.000000e+00	2.879097e-01	1.035367e-02	1.035367e-02
4.000000e+00	4.200000e+00	2.913279e-01	1.721947e-02	1.721947e-02
4.200000e+00	4.400000e+00	2.886263e-01	8.574758e-03	8.574758e-03
4.400000e+00	4.600000e+00	2.701864e-01	7.479290e-03	7.479290e-03
4.600000e+00	4.800000e+00	2.549108e-01	2.555254e-02	2.555254e-02
4.800000e+00	5.000000e+00	2.326377e-01	1.115181e-02	1.115181e-02
5.000000e+00	5.200000e+00	2.380496e-01	1.205334e-02	1.205334e-02
5.200000e+00	5.400000e+00	2.127352e-01	1.270484e-02	1.270484e-02
5.400000e+00	5.600000e+00	2.059955e-01	1.158786e-02	1.158786e-02
5.600000e+00	5.800000e+00	1.625094e-01	1.510212e-02	1.510212e-02
5.800000e+00	6.000000e+00	1.641318e-01	1.571578e-02	1.571578e-02
6.000000e+00	6.200000e+00	1.479804e-01	1.321889e-02	1.321889e-02
6.200000e+00	6.400000e+00	1.313133e-01	8.203786e-03	8.203786e-03
6.400000e+00	6.600000e+00	1.078316e-01	6.864809e-03	6.864809e-03
6.600000e+00	6.800000e+00	9.769505e-02	7.900190e-03	7.900190e-03
6.800000e+00	7.000000e+00	8.966175e-02	9.728254e-03	9.728254e-03
7.000000e+00	7.200000e+00	8.098050e-02	6.763379e-03	6.763379e-03
7.200000e+00	7.400000e+00	4.011900e-02	1.321022e-02	1.321022e-02
7.400000e+00	7.600000e+00	5.531285e-02	1.203579e-02	1.203579e-02
7.600000e+00	7.800000e+00	4.036314e-02	3.755840e-03	3.755840e-03
7.800000e+00	8.000000e+00	2.329747e-02	5.066819e-03	5.066819e-03
8.000000e+00	8.200000e+00	2.045008e-02	3.247470e-03	3.247470e-03
8.200000e+00	8.400000e+00	1.588241e-02	2.140500e-03	2.140500e-03
8.400000e+00	8.600000e+00	8.970015e-03	1.894861e-03	1.894861e-03
8.600000e+00	8.800000e+00	5.711695e-03	3.599971e-03	3.599971e-03
8.800000e+00	9.000000e+00	6.638340e-03	3.740877e-03	3.740877e-03
9.000000e+00	9.200000e+00	-2.002690e-03	4.354471e-03	4.354471e-03
9.200000e+00	9.400000e+00	7.515395e-03	5.657234e-03	5.657234e-03
9.400000e+00	9.600000e+00	3.766298e-04	1.466640e-04	1.466640e-04
9.600000e+00	9.800000e+00	7.294495e-05	7.203006e-05	7.203006e-05
9.800000e+00	1.000000e+01	8.950955e-05	5.391927e-05	5.391927e-05
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.007834e-01	1.272863e-03	1.272863e-03
2.000000e-01	4.000000e-01	1.059766e-01	2.498715e-03	2.498715e-03
4.000000e-01	6.000000e-01	1.121915e-01	2.246064e-03	2.246064e-03
6.000000e-01	8.000000e-01	8.293755e-02	1.567080e-03	1.567080e-03
8.000000e-01	1.000000e+00	6.742450e-02	1.313732e-03	1.313732e-03
1.000000e+00	1.200000e+00	5.613450e-02	9.561204e-04	9.561204e-04
1.200000e+00	1.400000e+00	5.369205e-02	7.545706e-04	7.545706e-04
1.400000e+00	1.600000e+00	4.934588e-02	6.913226e-04	6.913226e-04
1.600000e+00	1.800000e+00	4.771504e-02	8.225129e-04	8.225129e-04
1.800000e+00	2.000000e+00	4.833415e-02	1.056352e-03	1.056352e-03
2.000000e+00	2.200000e+00	5.492365e-02	1.945134e-03	1.945134e-03
2.200000e+00	2.400000e+00	5.236035e-02	9.169903e-04	9.169903e-04
2.400000e+00	2.600000e+00	5.102120e-02	8.489789e-03	8.489789e-03
2.600000e+00	2.800000e+00	6.333570e-02	9.815941e-04	9.815941e-04
2.800000e+00	3.000000e+00	6.604085e-02	9.343123e-04	9.343123e-04
3.000000e+00	3.200000e+00	7.084285e-02	1.514362e-03	1.514362e-03
3.200000e+00	3.400000e+00	7.382215e-02	1.793922e-03	1.793922e-03
3.400000e+00	3.600000e+00	7.829650e-02	1.558230e-03	1.558230e-03
3.600000e+00	3.800000e+00	7.765860e-02	1.703917e-03	1.703917e-03
3.800000e+00	4.000000e+00	7.569400e-02	1.827831e-03	1.827831e-03
4.000000e+00	4.200000e+00	7.666955e-02	2.024297e-03	2.024297e-03
4.200000e+00	4.400000e+00	7.928290e-02	2.002189e-03	2.002189e-03
4.400000e+00	4.600000e+00	7.328650e-02	2.209281e-03	2.209281e-03
4.600000e+00	4.800000e+00	6.911160e-02	1.965419e-03	1.965419e-03
4.800000e+00	5.000000e+00	6.285710e-02	1.546686e-03	1.546686e-03
5.000000e+00	5.200000e+00	6.212945e-02	1.407877e-03	1.407877e-03
5.200000e+00	5.400000e+00	5.278465e-02	1.496922e-03	1.496922e-03
5.400000e+00	5.600000e+00	4.365189e-02	7.721946e-03	7.721946e-03
5.600000e+00	5.800000e+00	5.222565e-02	7.715693e-03	7.715693e-03
5.800000e+00	6.000000e+00	3.662183e-02	1.265733e-03	1.265733e-03
6.000000e+00	6.200000e+00	3.078269e-02	1.707535e-03	1.707535e-03
6.200000e+00	6.400000e+00	2.889766e-02	1.664588e-03	1.664588e-03
6.400000e+00	6.600000e+00	2.137479e-02	9.433574e-04	9.433574e-04
6.600000e+00	6.800000e+00	1.666673e-02	1.004809e-03	1.004809e-03
6.800000e+00	7.000000e+00	1.467241e-02	8.934919e-04	8.934919e-04
7.000000e+00	7.200000e+00	1.055499e-02	5.731049e-04	5.731049e-04
7.200000e+00	7.400000e+00	7.545030e-03	3.947059e-04	3.947059e-04
7.400000e+00	7.600000e+00	6.454750e-03	3.485789e-04	3.485789e-04
7.600000e+00	7.800000e+00	4.224669e-03	3.281746e-04	3.281746e-04
7.800000e+00	8.000000e+00	2.487138e-03	6.148048e-04	6.148048e-04
8.000000e+00	8.200000e+00	2.714970e-03	6.100566e-04	6.100566e-04
8.200000e+00	8.400000e+00	1.258302e-03	1.848877e-04	1.848877e-04
8.400000e+00	8.600000e+00	7.366525e-04	6.099443e-05	6.099443e-05
8.600000e+00	8.800000e+00	3.779887e-04	7.765580e-05	7.765580e-05
8.800000e+00	9.000000e+00	2.359451e-04	6.418851e-05	6.418851e-05
9.000000e+00	9.200000e+00	9.591585e-05	4.980631e-05	4.980631e-05
9.200000e+00	9.400000e+00	6.101715e-05	1.274269e-05	1.274269e-05
9.400000e+00	9.600000e+00	1.253928e-05	5.022012e-06	5.022012e-06
9.600000e+00	9.800000e+00	3.633100e-06	9.478672e-07	9.478672e-07
9.800000e+00	1.000000e+01	2.818248e-07	1.518336e-07	1.518336e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/deltay_jj
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.269483e-01	4.992756e-03	4.992756e-03
2.000000e-01	4.000000e-01	3.405163e-01	6.044692e-03	6.044692e-03
4.000000e-01	6.000000e-01	3.497389e-01	6.332255e-03	6.332255e-03
6.000000e-01	8.000000e-01	2.769877e-01	4.058453e-03	4.058453e-03
8.000000e-01	1.000000e+00	2.171493e-01	8.648753e-03	8.648753e-03
1.000000e+00	1.200000e+00	1.845020e-01	2.940494e-03	2.940494e-03
1.200000e+00	1.400000e+00	1.732482e-01	2.369455e-03	2.369455e-03
1.400000e+00	1.600000e+00	1.618622e-01	2.844474e-03	2.844474e-03
1.600000e+00	1.800000e+00	1.588695e-01	3.218356e-03	3.218356e-03
1.800000e+00	2.000000e+00	1.549747e-01	1.886047e-03	1.886047e-03
2.000000e+00	2.200000e+00	1.550038e-01	2.104704e-03	2.104704e-03
2.200000e+00	2.400000e+00	1.564123e-01	4.903713e-03	4.903713e-03
2.400000e+00	2.600000e+00	1.791744e-01	7.197269e-03	7.197269e-03
2.600000e+00	2.800000e+00	1.810781e-01	7.458006e-03	7.458006e-03
2.800000e+00	3.000000e+00	1.945774e-01	3.714625e-03	3.714625e-03
3.000000e+00	3.200000e+00	2.131317e-01	5.527343e-03	5.527343e-03
3.200000e+00	3.400000e+00	2.160958e-01	5.277421e-03	5.277421e-03
3.400000e+00	3.600000e+00	2.277577e-01	4.156964e-03	4.156964e-03
3.600000e+00	3.800000e+00	2.356406e-01	4.417878e-03	4.417878e-03
3.800000e+00	4.000000e+00	2.403458e-01	5.790287e-03	5.790287e-03
4.000000e+00	4.200000e+00	2.391017e-01	6.290912e-03	6.290912e-03
4.200000e+00	4.400000e+00	2.399002e-01	5.653413e-03	5.653413e-03
4.400000e+00	4.600000e+00	2.375389e-01	8.508560e-03	8.508560e-03
4.600000e+00	4.800000e+00	2.288340e-01	5.727534e-03	5.727534e-03
4.800000e+00	5.000000e+00	2.301492e-01	4.165256e-03	4.165256e-03
5.000000e+00	5.200000e+00	2.078468e-01	4.384786e-03	4.384786e-03
5.200000e+00	5.400000e+00	1.973833e-01	4.460510e-03	4.460510e-03
5.400000e+00	5.600000e+00	1.812861e-01	5.487490e-03	5.487490e-03
5.600000e+00	5.800000e+00	1.710542e-01	4.746172e-03	4.746172e-03
5.800000e+00	6.000000e+00	1.570725e-01	4.817467e-03	4.817467e-03
6.000000e+00	6.200000e+00	1.478875e-01	5.188622e-03	5.188622e-03
6.200000e+00	6.400000e+00	1.154024e-01	6.934980e-03	6.934980e-03
6.400000e+00	6.600000e+00	1.138222e-01	7.309791e-03	7.309791e-03
6.600000e+00	6.800000e+00	8.299225e-02	5.753447e-03	5.753447e-03
6.800000e+00	7.000000e+00	8.194780e-02	5.148357e-03	5.148357e-03
7.000000e+00	7.200000e+00	6.743425e-02	4.627250e-03	4.627250e-03
7.200000e+00	7.400000e+00	5.488445e-02	5.827512e-03	5.827512e-03
7.400000e+00	7.600000e+00	4.035933e-02	7.284439e-03	7.284439e-03
7.600000e+00	7.800000e+00	3.542123e-02	6.143887e-03	6.143887e-03
7.800000e+00	8.000000e+00	3.134821e-02	1.936488e-03	1.936488e-03
8.000000e+00	8.200000e+00	2.262990e-02	1.707043e-03	1.707043e-03
8.200000e+00	8.400000e+00	2.008779e-02	4.512534e-03	4.512534e-03
8.400000e+00	8.600000e+00	1.110253e-02	1.026777e-03	1.026777e-03
8.600000e+00	8.800000e+00	6.732930e-03	1.466602e-03	1.466602e-03
8.800000e+00	9.000000e+00	5.310795e-03	1.380374e-03	1.380374e-03
9.000000e+00	9.200000e+00	2.867289e-03	3.358253e-04	3.358253e-04
9.200000e+00	9.400000e+00	9.902875e-04	3.100753e-04	3.100753e-04
9.400000e+00	9.600000e+00	7.454715e-04	1.163514e-04	1.163514e-04
9.600000e+00	9.800000e+00	2.705032e-04	3.440488e-05	3.440488e-05
9.800000e+00	1.000000e+01	1.897439e-05	1.289549e-05	1.289549e-05
# END HISTO1D



==> electroweak/img/vbf/H3jets/inclCuts/dijet_mass.dat <==
# BEGIN PLOT
Rebin=5
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
RatioPlot=1
LogY=1
RatioPlotYMax=5.0
RatioPlotYLabel=$x/HJETS(14 TeV)$
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
XLabel=$m_{12}$ (GeV)
XMax=2000.0
YLabel=$ \text{d} \sigma/ \text{d}  m_{12}$ (pb/GeV)
XMin=0
Legend=1
RatioPlotYMin=0.01
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=2.2428367239344402e-05
Title=HJETS,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.005456e-05	1.438284e-05	1.438284e-05
2.000000e+01	4.000000e+01	9.942000e-04	2.249230e-05	2.249230e-05
4.000000e+01	6.000000e+01	1.475218e-03	3.064482e-05	3.064482e-05
6.000000e+01	8.000000e+01	3.636818e-03	4.861059e-04	4.861059e-04
8.000000e+01	1.000000e+02	3.440567e-03	8.870782e-05	8.870782e-05
1.000000e+02	1.200000e+02	1.798833e-03	3.088650e-05	3.088650e-05
1.200000e+02	1.400000e+02	1.787244e-03	2.755300e-05	2.755300e-05
1.400000e+02	1.600000e+02	1.588767e-03	1.478475e-04	1.478475e-04
1.600000e+02	1.800000e+02	1.659185e-03	5.096464e-05	5.096464e-05
1.800000e+02	2.000000e+02	1.330948e-03	6.101774e-05	6.101774e-05
2.000000e+02	2.200000e+02	1.339524e-03	2.680217e-05	2.680217e-05
2.200000e+02	2.400000e+02	1.240060e-03	3.034364e-05	3.034364e-05
2.400000e+02	2.600000e+02	1.117413e-03	2.729481e-05	2.729481e-05
2.600000e+02	2.800000e+02	9.635300e-04	2.279709e-05	2.279709e-05
2.800000e+02	3.000000e+02	9.570520e-04	2.884756e-05	2.884756e-05
3.000000e+02	3.200000e+02	8.628285e-04	2.702405e-05	2.702405e-05
3.200000e+02	3.400000e+02	7.896575e-04	2.716602e-05	2.716602e-05
3.400000e+02	3.600000e+02	7.314575e-04	2.520708e-05	2.520708e-05
3.600000e+02	3.800000e+02	7.126710e-04	3.229301e-05	3.229301e-05
3.800000e+02	4.000000e+02	5.844470e-04	3.316036e-05	3.316036e-05
4.000000e+02	4.200000e+02	6.408645e-04	3.259405e-05	3.259405e-05
4.200000e+02	4.400000e+02	4.921295e-04	4.437051e-05	4.437051e-05
4.400000e+02	4.600000e+02	5.653860e-04	6.846826e-05	6.846826e-05
4.600000e+02	4.800000e+02	3.975400e-04	6.373351e-05	6.373351e-05
4.800000e+02	5.000000e+02	4.926954e-04	4.266676e-05	4.266676e-05
5.000000e+02	5.200000e+02	4.499767e-04	2.099596e-05	2.099596e-05
5.200000e+02	5.400000e+02	4.043084e-04	2.656368e-05	2.656368e-05
5.400000e+02	5.600000e+02	3.602822e-04	3.279724e-05	3.279724e-05
5.600000e+02	5.800000e+02	3.648956e-04	3.527142e-05	3.527142e-05
5.800000e+02	6.000000e+02	3.887749e-04	3.739405e-05	3.739405e-05
6.000000e+02	6.200000e+02	3.081938e-04	2.752956e-05	2.752956e-05
6.200000e+02	6.400000e+02	3.025233e-04	1.897680e-05	1.897680e-05
6.400000e+02	6.600000e+02	3.041593e-04	1.580758e-05	1.580758e-05
6.600000e+02	6.800000e+02	3.146735e-04	2.249853e-05	2.249853e-05
6.800000e+02	7.000000e+02	2.845996e-04	2.107607e-05	2.107607e-05
7.000000e+02	7.200000e+02	2.756706e-04	3.036911e-05	3.036911e-05
7.200000e+02	7.400000e+02	2.299666e-04	2.969830e-05	2.969830e-05
7.400000e+02	7.600000e+02	2.289707e-04	1.845526e-05	1.845526e-05
7.600000e+02	7.800000e+02	2.420903e-04	2.613132e-05	2.613132e-05
7.800000e+02	8.000000e+02	1.816668e-04	2.684352e-05	2.684352e-05
8.000000e+02	8.200000e+02	2.660984e-04	2.448228e-05	2.448228e-05
8.200000e+02	8.400000e+02	1.754333e-04	1.934433e-05	1.934433e-05
8.400000e+02	8.600000e+02	2.251338e-04	2.405210e-05	2.405210e-05
8.600000e+02	8.800000e+02	1.949168e-04	2.166660e-05	2.166660e-05
8.800000e+02	9.000000e+02	1.612964e-04	2.265238e-05	2.265238e-05
9.000000e+02	9.200000e+02	2.205792e-04	2.535459e-05	2.535459e-05
9.200000e+02	9.400000e+02	1.009718e-04	4.361616e-05	4.361616e-05
9.400000e+02	9.600000e+02	2.282310e-04	4.457120e-05	4.457120e-05
9.600000e+02	9.800000e+02	1.483666e-04	2.681448e-05	2.681448e-05
9.800000e+02	1.000000e+03	1.294217e-04	2.062398e-05	2.062398e-05
1.000000e+03	1.020000e+03	1.569855e-04	1.723030e-05	1.723030e-05
1.020000e+03	1.040000e+03	1.563418e-04	3.038977e-05	3.038977e-05
1.040000e+03	1.060000e+03	1.102242e-04	3.127035e-05	3.127035e-05
1.060000e+03	1.080000e+03	1.225279e-04	2.101953e-05	2.101953e-05
1.080000e+03	1.100000e+03	1.207011e-04	2.414149e-05	2.414149e-05
1.100000e+03	1.120000e+03	1.372300e-04	2.050662e-05	2.050662e-05
1.120000e+03	1.140000e+03	8.976395e-05	1.967257e-05	1.967257e-05
1.140000e+03	1.160000e+03	1.688029e-04	3.927956e-05	3.927956e-05
1.160000e+03	1.180000e+03	8.484170e-05	3.624869e-05	3.624869e-05
1.180000e+03	1.200000e+03	1.134171e-04	2.236625e-05	2.236625e-05
1.200000e+03	1.220000e+03	6.450170e-05	2.130145e-05	2.130145e-05
1.220000e+03	1.240000e+03	8.888200e-05	1.244351e-05	1.244351e-05
1.240000e+03	1.260000e+03	8.422690e-05	1.761896e-05	1.761896e-05
1.260000e+03	1.280000e+03	7.442700e-05	1.461562e-05	1.461562e-05
1.280000e+03	1.300000e+03	1.187723e-04	2.514927e-05	2.514927e-05
1.300000e+03	1.320000e+03	9.843240e-05	1.775901e-05	1.775901e-05
1.320000e+03	1.340000e+03	8.373270e-05	1.661232e-05	1.661232e-05
1.340000e+03	1.360000e+03	8.206580e-05	1.686158e-05	1.686158e-05
1.360000e+03	1.380000e+03	6.931925e-05	2.108473e-05	2.108473e-05
1.380000e+03	1.400000e+03	6.123055e-05	1.527253e-05	1.527253e-05
1.400000e+03	1.420000e+03	8.340040e-05	2.583831e-05	2.583831e-05
1.420000e+03	1.440000e+03	1.104884e-04	5.344684e-05	5.344684e-05
1.440000e+03	1.460000e+03	4.129600e-05	5.030522e-05	5.030522e-05
1.460000e+03	1.480000e+03	6.964850e-05	1.127105e-05	1.127105e-05
1.480000e+03	1.500000e+03	6.513350e-05	9.610912e-06	9.610912e-06
1.500000e+03	1.520000e+03	5.461160e-05	1.736666e-05	1.736666e-05
1.520000e+03	1.540000e+03	5.018310e-05	9.767864e-06	9.767864e-06
1.540000e+03	1.560000e+03	5.645740e-05	1.687902e-05	1.687902e-05
1.560000e+03	1.580000e+03	5.492365e-05	1.066511e-05	1.066511e-05
1.580000e+03	1.600000e+03	4.176323e-05	1.441694e-05	1.441694e-05
1.600000e+03	1.620000e+03	4.407253e-05	3.587174e-05	3.587174e-05
1.620000e+03	1.640000e+03	5.164580e-05	3.785823e-05	3.785823e-05
1.640000e+03	1.660000e+03	7.214370e-05	1.600768e-05	1.600768e-05
1.660000e+03	1.680000e+03	2.972612e-05	1.550141e-05	1.550141e-05
1.680000e+03	1.700000e+03	7.455590e-05	1.743001e-05	1.743001e-05
1.700000e+03	1.720000e+03	2.912548e-05	1.685039e-05	1.685039e-05
1.720000e+03	1.740000e+03	4.899843e-05	1.587841e-05	1.587841e-05
1.740000e+03	1.760000e+03	5.222545e-05	8.109824e-06	8.109824e-06
1.760000e+03	1.780000e+03	2.584673e-05	1.151165e-05	1.151165e-05
1.780000e+03	1.800000e+03	-4.803526e-05	1.047721e-04	1.047721e-04
1.800000e+03	1.820000e+03	1.584697e-04	1.088642e-04	1.088642e-04
1.820000e+03	1.840000e+03	-2.381096e-06	2.717761e-05	2.717761e-05
1.840000e+03	1.860000e+03	6.122160e-05	2.019124e-05	2.019124e-05
1.860000e+03	1.880000e+03	1.664937e-05	2.150856e-05	2.150856e-05
1.880000e+03	1.900000e+03	3.714372e-05	1.348200e-05	1.348200e-05
1.900000e+03	1.920000e+03	-4.272833e-05	6.796760e-05	6.796760e-05
1.920000e+03	1.940000e+03	1.170207e-04	6.998312e-05	6.998312e-05
1.940000e+03	1.960000e+03	3.208055e-05	1.164106e-05	1.164106e-05
1.960000e+03	1.980000e+03	3.631374e-05	7.107605e-06	7.107605e-06
1.980000e+03	2.000000e+03	1.456976e-05	1.047188e-05	1.047188e-05
2.000000e+03	2.020000e+03	2.526514e-05	7.836195e-06	7.836195e-06
2.020000e+03	2.040000e+03	3.254464e-05	1.296676e-05	1.296676e-05
2.040000e+03	2.060000e+03	1.121134e-05	1.426606e-05	1.426606e-05
2.060000e+03	2.080000e+03	4.181473e-05	1.419849e-05	1.419849e-05
2.080000e+03	2.100000e+03	2.123137e-05	1.503696e-05	1.503696e-05
2.100000e+03	2.120000e+03	2.188766e-05	8.424749e-06	8.424749e-06
2.120000e+03	2.140000e+03	3.584100e-05	1.406383e-05	1.406383e-05
2.140000e+03	2.160000e+03	3.336965e-05	9.659652e-06	9.659652e-06
2.160000e+03	2.180000e+03	8.696405e-06	8.048450e-06	8.048450e-06
2.180000e+03	2.200000e+03	1.439263e-05	8.119575e-06	8.119575e-06
2.200000e+03	2.220000e+03	3.772752e-05	7.969075e-06	7.969075e-06
2.220000e+03	2.240000e+03	1.867137e-05	7.726911e-06	7.726911e-06
2.240000e+03	2.260000e+03	2.923067e-05	8.311689e-06	8.311689e-06
2.260000e+03	2.280000e+03	1.579132e-05	8.574103e-06	8.574103e-06
2.280000e+03	2.300000e+03	2.327694e-05	1.034503e-05	1.034503e-05
2.300000e+03	2.320000e+03	8.306570e-06	1.096052e-05	1.096052e-05
2.320000e+03	2.340000e+03	2.565664e-05	1.233636e-05	1.233636e-05
2.340000e+03	2.360000e+03	1.782349e-05	9.614122e-06	9.614122e-06
2.360000e+03	2.380000e+03	-2.003506e-06	1.291444e-05	1.291444e-05
2.380000e+03	2.400000e+03	-4.697668e-06	2.683328e-05	2.683328e-05
2.400000e+03	2.420000e+03	4.815816e-05	2.595573e-05	2.595573e-05
2.420000e+03	2.440000e+03	2.214021e-05	1.156789e-05	1.156789e-05
2.440000e+03	2.460000e+03	2.010391e-05	3.916658e-06	3.916658e-06
2.460000e+03	2.480000e+03	1.504780e-05	4.122090e-06	4.122090e-06
2.480000e+03	2.500000e+03	-1.472744e-06	7.682345e-06	7.682345e-06
2.500000e+03	2.520000e+03	2.082762e-05	6.049533e-06	6.049533e-06
2.520000e+03	2.540000e+03	8.498620e-06	6.564198e-06	6.564198e-06
2.540000e+03	2.560000e+03	1.299643e-05	5.885590e-06	5.885590e-06
2.560000e+03	2.580000e+03	2.126677e-05	6.682172e-06	6.682172e-06
2.580000e+03	2.600000e+03	2.284738e-06	5.481298e-06	5.481298e-06
2.600000e+03	2.620000e+03	1.390071e-05	7.125765e-06	7.125765e-06
2.620000e+03	2.640000e+03	9.905705e-06	7.646494e-06	7.646494e-06
2.640000e+03	2.660000e+03	9.823625e-06	8.324829e-06	8.324829e-06
2.660000e+03	2.680000e+03	7.120520e-06	5.012407e-06	5.012407e-06
2.680000e+03	2.700000e+03	1.406051e-05	3.290812e-06	3.290812e-06
2.700000e+03	2.720000e+03	5.428210e-06	4.543591e-06	4.543591e-06
2.720000e+03	2.740000e+03	1.209595e-05	4.907148e-06	4.907148e-06
2.740000e+03	2.760000e+03	1.109547e-05	4.091985e-06	4.091985e-06
2.760000e+03	2.780000e+03	3.754535e-06	5.746499e-06	5.746499e-06
2.780000e+03	2.800000e+03	9.484365e-06	3.946331e-06	3.946331e-06
2.800000e+03	2.820000e+03	1.676600e-05	3.504143e-06	3.504143e-06
2.820000e+03	2.840000e+03	5.714075e-06	3.159314e-06	3.159314e-06
2.840000e+03	2.860000e+03	-2.422561e-05	3.221291e-05	3.221291e-05
2.860000e+03	2.880000e+03	6.451345e-06	4.041081e-06	4.041081e-06
2.880000e+03	2.900000e+03	1.077291e-06	3.989503e-06	3.989503e-06
2.900000e+03	2.920000e+03	1.089534e-05	2.444436e-06	2.444436e-06
2.920000e+03	2.940000e+03	9.238410e-06	1.955634e-06	1.955634e-06
2.940000e+03	2.960000e+03	8.692695e-06	2.197929e-06	2.197929e-06
2.960000e+03	2.980000e+03	7.924960e-05	4.133543e-05	4.133543e-05
2.980000e+03	3.000000e+03	-1.256144e-05	1.537691e-05	1.537691e-05
3.000000e+03	3.020000e+03	-1.008460e-05	1.075731e-05	1.075731e-05
3.020000e+03	3.040000e+03	7.695580e-06	3.084054e-06	3.084054e-06
3.040000e+03	3.060000e+03	1.323978e-05	4.247749e-06	4.247749e-06
3.060000e+03	3.080000e+03	-7.034390e-06	1.157625e-05	1.157625e-05
3.080000e+03	3.100000e+03	1.539180e-05	1.152965e-05	1.152965e-05
3.100000e+03	3.120000e+03	-3.182612e-06	5.016107e-06	5.016107e-06
3.120000e+03	3.140000e+03	1.341169e-05	5.225658e-06	5.225658e-06
3.140000e+03	3.160000e+03	6.766975e-07	6.070476e-06	6.070476e-06
3.160000e+03	3.180000e+03	8.323735e-06	6.837871e-06	6.837871e-06
3.180000e+03	3.200000e+03	1.091863e-05	5.186258e-06	5.186258e-06
3.200000e+03	3.220000e+03	5.277395e-06	2.065205e-06	2.065205e-06
3.220000e+03	3.240000e+03	3.531794e-06	2.435189e-06	2.435189e-06
3.240000e+03	3.260000e+03	5.934235e-06	3.142243e-06	3.142243e-06
3.260000e+03	3.280000e+03	2.603510e-05	1.271407e-05	1.271407e-05
3.280000e+03	3.300000e+03	3.005014e-06	2.956330e-06	2.956330e-06
3.300000e+03	3.320000e+03	-1.355432e-05	1.095903e-05	1.095903e-05
3.320000e+03	3.340000e+03	4.622676e-06	1.069205e-05	1.069205e-05
3.340000e+03	3.360000e+03	-8.091700e-07	2.379209e-06	2.379209e-06
3.360000e+03	3.380000e+03	8.426885e-06	3.894857e-06	3.894857e-06
3.380000e+03	3.400000e+03	2.663606e-06	2.879883e-06	2.879883e-06
3.400000e+03	3.420000e+03	-5.768630e-06	8.278380e-06	8.278380e-06
3.420000e+03	3.440000e+03	4.001661e-06	1.778789e-06	1.778789e-06
3.440000e+03	3.460000e+03	1.355046e-06	1.589713e-06	1.589713e-06
3.460000e+03	3.480000e+03	7.757055e-06	3.087726e-06	3.087726e-06
3.480000e+03	3.500000e+03	5.904060e-06	6.161073e-06	6.161073e-06
3.500000e+03	3.520000e+03	-6.159470e-06	6.348248e-06	6.348248e-06
3.520000e+03	3.540000e+03	5.380560e-06	2.474718e-06	2.474718e-06
3.540000e+03	3.560000e+03	3.563344e-06	1.110083e-06	1.110083e-06
3.560000e+03	3.580000e+03	4.334694e-07	1.897177e-06	1.897177e-06
3.580000e+03	3.600000e+03	4.526216e-06	2.215156e-06	2.215156e-06
3.600000e+03	3.620000e+03	8.371580e-07	2.044689e-06	2.044689e-06
3.620000e+03	3.640000e+03	3.906501e-06	2.489236e-06	2.489236e-06
3.640000e+03	3.660000e+03	-8.103190e-08	4.018116e-06	4.018116e-06
3.660000e+03	3.680000e+03	4.116519e-06	4.129276e-06	4.129276e-06
3.680000e+03	3.700000e+03	2.603959e-06	2.094742e-06	2.094742e-06
3.700000e+03	3.720000e+03	9.999070e-07	1.666430e-06	1.666430e-06
3.720000e+03	3.740000e+03	3.181722e-06	1.347432e-06	1.347432e-06
3.740000e+03	3.760000e+03	3.168447e-06	1.094257e-06	1.094257e-06
3.760000e+03	3.780000e+03	3.609103e-06	9.139758e-07	9.139758e-07
3.780000e+03	3.800000e+03	-8.172000e-08	2.218781e-06	2.218781e-06
3.800000e+03	3.820000e+03	2.904853e-06	2.299674e-06	2.299674e-06
3.820000e+03	3.840000e+03	5.772325e-06	4.643426e-06	4.643426e-06
3.840000e+03	3.860000e+03	2.954479e-06	6.739457e-06	6.739457e-06
3.860000e+03	3.880000e+03	-4.726308e-07	5.404218e-06	5.404218e-06
3.880000e+03	3.900000e+03	-5.022945e-07	9.343920e-07	9.343920e-07
3.900000e+03	3.920000e+03	-8.358845e-07	5.553141e-06	5.553141e-06
3.920000e+03	3.940000e+03	2.017770e-05	1.396288e-05	1.396288e-05
3.940000e+03	3.960000e+03	-1.389322e-06	3.300721e-06	3.300721e-06
3.960000e+03	3.980000e+03	1.875869e-06	1.369532e-06	1.369532e-06
3.980000e+03	4.000000e+03	-1.049029e-05	1.241311e-05	1.241311e-05
4.000000e+03	4.020000e+03	1.929347e-06	1.560884e-06	1.560884e-06
4.020000e+03	4.040000e+03	8.199815e-06	6.876883e-06	6.876883e-06
4.040000e+03	4.060000e+03	2.239476e-06	1.132220e-06	1.132220e-06
4.060000e+03	4.080000e+03	-5.357795e-06	6.924215e-06	6.924215e-06
4.080000e+03	4.100000e+03	-3.437628e-07	1.318541e-06	1.318541e-06
4.100000e+03	4.120000e+03	1.376855e-06	5.047992e-07	5.047992e-07
4.120000e+03	4.140000e+03	6.854185e-07	9.410442e-07	9.410442e-07
4.140000e+03	4.160000e+03	8.307385e-07	1.581375e-06	1.581375e-06
4.160000e+03	4.180000e+03	5.662085e-07	1.376270e-06	1.376270e-06
4.180000e+03	4.200000e+03	1.427632e-06	4.979144e-07	4.979144e-07
4.200000e+03	4.220000e+03	1.595502e-06	7.642972e-07	7.642972e-07
4.220000e+03	4.240000e+03	8.510805e-07	6.984087e-07	6.984087e-07
4.240000e+03	4.260000e+03	9.279630e-07	7.359202e-07	7.359202e-07
4.260000e+03	4.280000e+03	7.663345e-07	5.480910e-07	5.480910e-07
4.280000e+03	4.300000e+03	3.281560e-07	7.458706e-07	7.458706e-07
4.300000e+03	4.320000e+03	1.865424e-06	9.086707e-07	9.086707e-07
4.320000e+03	4.340000e+03	-1.934621e-07	6.817954e-07	6.817954e-07
4.340000e+03	4.360000e+03	7.432120e-07	1.051844e-06	1.051844e-06
4.360000e+03	4.380000e+03	-1.381111e-07	1.497543e-06	1.497543e-06
4.380000e+03	4.400000e+03	2.423562e-06	1.414032e-06	1.414032e-06
4.400000e+03	4.420000e+03	4.109502e-07	4.932223e-07	4.932223e-07
4.420000e+03	4.440000e+03	2.333643e-07	3.027122e-07	3.027122e-07
4.440000e+03	4.460000e+03	8.900160e-07	4.013573e-07	4.013573e-07
4.460000e+03	4.480000e+03	9.950565e-07	4.498383e-07	4.498383e-07
4.480000e+03	4.500000e+03	3.662075e-07	4.830663e-07	4.830663e-07
4.500000e+03	4.520000e+03	2.091751e-07	4.171174e-07	4.171174e-07
4.520000e+03	4.540000e+03	1.360976e-06	4.557053e-07	4.557053e-07
4.540000e+03	4.560000e+03	-2.970327e-07	9.400699e-07	9.400699e-07
4.560000e+03	4.580000e+03	9.877815e-07	1.445479e-06	1.445479e-06
4.580000e+03	4.600000e+03	2.806019e-06	1.628862e-06	1.628862e-06
4.600000e+03	4.620000e+03	-4.683497e-08	5.144866e-07	5.144866e-07
4.620000e+03	4.640000e+03	-2.437000e-07	1.268220e-06	1.268220e-06
4.640000e+03	4.660000e+03	2.061093e-06	1.045795e-06	1.045795e-06
4.660000e+03	4.680000e+03	3.556497e-07	2.469913e-07	2.469913e-07
4.680000e+03	4.700000e+03	-2.260880e-07	3.882430e-07	3.882430e-07
4.700000e+03	4.720000e+03	-4.260043e-07	9.929605e-07	9.929605e-07
4.720000e+03	4.740000e+03	-3.063728e-06	3.644530e-06	3.644530e-06
4.740000e+03	4.760000e+03	3.002119e-06	3.809817e-06	3.809817e-06
4.760000e+03	4.780000e+03	2.377986e-06	1.087637e-06	1.087637e-06
4.780000e+03	4.800000e+03	-5.021765e-07	7.601945e-07	7.601945e-07
4.800000e+03	4.820000e+03	1.319049e-06	1.145131e-06	1.145131e-06
4.820000e+03	4.840000e+03	-1.091374e-07	1.075138e-06	1.075138e-06
4.840000e+03	4.860000e+03	-3.187497e-07	7.485225e-07	7.485225e-07
4.860000e+03	4.880000e+03	1.248189e-06	8.664289e-07	8.664289e-07
4.880000e+03	4.900000e+03	3.094844e-07	5.816924e-07	5.816924e-07
4.900000e+03	4.920000e+03	1.553262e-08	3.912350e-07	3.912350e-07
4.920000e+03	4.940000e+03	5.255800e-07	3.966033e-07	3.966033e-07
4.940000e+03	4.960000e+03	-1.760462e-08	3.829830e-07	3.829830e-07
4.960000e+03	4.980000e+03	3.355132e-07	3.495374e-07	3.495374e-07
4.980000e+03	5.000000e+03	3.009347e-07	3.258403e-07	3.258403e-07
5.000000e+03	5.020000e+03	4.637400e-07	2.655448e-07	2.655448e-07
5.020000e+03	5.040000e+03	3.050258e-07	4.472430e-07	4.472430e-07
5.040000e+03	5.060000e+03	1.288334e-07	1.900854e-07	1.900854e-07
5.060000e+03	5.080000e+03	-2.646557e-07	1.131908e-06	1.131908e-06
5.080000e+03	5.100000e+03	-3.673773e-07	6.634463e-07	6.634463e-07
5.100000e+03	5.120000e+03	-1.025116e-07	3.947051e-07	3.947051e-07
5.120000e+03	5.140000e+03	4.205374e-07	2.381874e-07	2.381874e-07
5.140000e+03	5.160000e+03	7.328120e-07	2.874247e-07	2.874247e-07
5.160000e+03	5.180000e+03	6.357415e-08	2.094922e-07	2.094922e-07
5.180000e+03	5.200000e+03	-1.870760e-07	3.346528e-07	3.346528e-07
5.200000e+03	5.220000e+03	4.264276e-07	1.727669e-07	1.727669e-07
5.220000e+03	5.240000e+03	2.008186e-07	1.875495e-07	1.875495e-07
5.240000e+03	5.260000e+03	8.095505e-07	4.012160e-07	4.012160e-07
5.260000e+03	5.280000e+03	-1.469184e-07	2.921643e-07	2.921643e-07
5.280000e+03	5.300000e+03	9.324600e-09	2.844023e-07	2.844023e-07
5.300000e+03	5.320000e+03	5.087065e-08	1.521018e-07	1.521018e-07
5.320000e+03	5.340000e+03	9.570430e-08	2.458945e-07	2.458945e-07
5.340000e+03	5.360000e+03	2.307746e-07	1.801977e-07	1.801977e-07
5.360000e+03	5.380000e+03	5.116835e-07	2.551951e-07	2.551951e-07
5.380000e+03	5.400000e+03	2.336776e-07	5.005882e-07	5.005882e-07
5.400000e+03	5.420000e+03	1.631346e-07	1.918213e-07	1.918213e-07
5.420000e+03	5.440000e+03	-1.445393e-07	2.265422e-07	2.265422e-07
5.440000e+03	5.460000e+03	3.135679e-07	1.381272e-07	1.381272e-07
5.460000e+03	5.480000e+03	1.599255e-06	1.665736e-06	1.665736e-06
5.480000e+03	5.500000e+03	-1.430885e-06	1.522927e-06	1.522927e-06
5.500000e+03	5.520000e+03	1.153414e-07	5.938203e-08	5.938203e-08
5.520000e+03	5.540000e+03	3.014960e-07	3.319200e-07	3.319200e-07
5.540000e+03	5.560000e+03	-1.008034e-07	3.108073e-07	3.108073e-07
5.560000e+03	5.580000e+03	7.811300e-07	8.333061e-07	8.333061e-07
5.580000e+03	5.600000e+03	-7.562065e-07	8.353712e-07	8.353712e-07
5.600000e+03	5.620000e+03	5.152340e-07	4.149471e-07	4.149471e-07
5.620000e+03	5.640000e+03	1.120398e-07	2.286662e-07	2.286662e-07
5.640000e+03	5.660000e+03	-4.133732e-07	6.741786e-07	6.741786e-07
5.660000e+03	5.680000e+03	7.627325e-07	6.691364e-07	6.691364e-07
5.680000e+03	5.700000e+03	3.843839e-07	2.003816e-07	2.003816e-07
5.700000e+03	5.720000e+03	-5.946325e-08	1.678878e-07	1.678878e-07
5.720000e+03	5.740000e+03	6.627165e-08	3.866317e-07	3.866317e-07
5.740000e+03	5.760000e+03	1.441748e-07	2.237323e-07	2.237323e-07
5.760000e+03	5.780000e+03	3.442091e-07	5.202511e-07	5.202511e-07
5.780000e+03	5.800000e+03	-8.141255e-08	2.666185e-07	2.666185e-07
5.800000e+03	5.820000e+03	-1.030713e-07	1.083119e-07	1.083119e-07
5.820000e+03	5.840000e+03	2.594076e-07	1.642633e-07	1.642633e-07
5.840000e+03	5.860000e+03	-3.660622e-07	3.759989e-07	3.759989e-07
5.860000e+03	5.880000e+03	8.124185e-08	2.358891e-07	2.358891e-07
5.880000e+03	5.900000e+03	2.647185e-09	1.556043e-07	1.556043e-07
5.900000e+03	5.920000e+03	1.038405e-07	8.348485e-08	8.348485e-08
5.920000e+03	5.940000e+03	2.088103e-08	6.750635e-08	6.750635e-08
5.940000e+03	5.960000e+03	1.834154e-07	8.884809e-08	8.884809e-08
5.960000e+03	5.980000e+03	8.939100e-08	1.490796e-07	1.490796e-07
5.980000e+03	6.000000e+03	1.156835e-07	1.727435e-07	1.727435e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.824640e-05	2.674708e-05	2.674708e-05
2.000000e+01	4.000000e+01	2.375006e-03	1.474364e-04	1.474364e-04
4.000000e+01	6.000000e+01	4.366193e-03	1.142526e-04	1.142526e-04
6.000000e+01	8.000000e+01	8.484045e-03	2.030590e-04	2.030590e-04
8.000000e+01	1.000000e+02	9.632035e-03	1.949064e-04	1.949064e-04
1.000000e+02	1.200000e+02	4.910186e-03	1.166520e-04	1.166520e-04
1.200000e+02	1.400000e+02	4.839015e-03	8.991101e-05	8.991101e-05
1.400000e+02	1.600000e+02	4.796891e-03	1.200630e-04	1.200630e-04
1.600000e+02	1.800000e+02	4.476803e-03	1.106065e-04	1.106065e-04
1.800000e+02	2.000000e+02	4.303897e-03	8.729251e-05	8.729251e-05
2.000000e+02	2.200000e+02	3.646916e-03	1.124091e-04	1.124091e-04
2.200000e+02	2.400000e+02	3.824281e-03	1.231682e-04	1.231682e-04
2.400000e+02	2.600000e+02	3.247749e-03	1.220010e-04	1.220010e-04
2.600000e+02	2.800000e+02	3.053681e-03	1.015507e-04	1.015507e-04
2.800000e+02	3.000000e+02	2.741472e-03	1.146369e-04	1.146369e-04
3.000000e+02	3.200000e+02	2.661957e-03	1.017996e-04	1.017996e-04
3.200000e+02	3.400000e+02	2.355483e-03	7.846128e-05	7.846128e-05
3.400000e+02	3.600000e+02	2.355462e-03	8.195717e-05	8.195717e-05
3.600000e+02	3.800000e+02	2.062689e-03	8.141706e-05	8.141706e-05
3.800000e+02	4.000000e+02	1.687681e-03	1.881699e-04	1.881699e-04
4.000000e+02	4.200000e+02	2.022402e-03	1.847575e-04	1.847575e-04
4.200000e+02	4.400000e+02	1.809951e-03	6.339961e-05	6.339961e-05
4.400000e+02	4.600000e+02	1.747525e-03	1.077538e-04	1.077538e-04
4.600000e+02	4.800000e+02	1.572047e-03	1.634001e-04	1.634001e-04
4.800000e+02	5.000000e+02	1.374539e-03	1.397870e-04	1.397870e-04
5.000000e+02	5.200000e+02	1.446352e-03	1.097196e-04	1.097196e-04
5.200000e+02	5.400000e+02	1.296237e-03	9.559958e-05	9.559958e-05
5.400000e+02	5.600000e+02	2.437670e-03	1.185852e-03	1.185852e-03
5.600000e+02	5.800000e+02	-1.717335e-05	1.191546e-03	1.191546e-03
5.800000e+02	6.000000e+02	1.278548e-03	8.170139e-05	8.170139e-05
6.000000e+02	6.200000e+02	1.187651e-03	2.103105e-04	2.103105e-04
6.200000e+02	6.400000e+02	1.182905e-03	7.131856e-05	7.131856e-05
6.400000e+02	6.600000e+02	1.099002e-03	1.223636e-04	1.223636e-04
6.600000e+02	6.800000e+02	9.366150e-04	1.843989e-04	1.843989e-04
6.800000e+02	7.000000e+02	1.043458e-03	1.018840e-04	1.018840e-04
7.000000e+02	7.200000e+02	7.604805e-04	1.060279e-04	1.060279e-04
7.200000e+02	7.400000e+02	9.209345e-04	8.020064e-05	8.020064e-05
7.400000e+02	7.600000e+02	7.745895e-04	8.610838e-05	8.610838e-05
7.600000e+02	7.800000e+02	8.942945e-04	1.283312e-04	1.283312e-04
7.800000e+02	8.000000e+02	7.947900e-04	1.803817e-04	1.803817e-04
8.000000e+02	8.200000e+02	6.539130e-04	7.202225e-05	7.202225e-05
8.200000e+02	8.400000e+02	6.800420e-04	1.457440e-04	1.457440e-04
8.400000e+02	8.600000e+02	4.542548e-04	1.544323e-04	1.544323e-04
8.600000e+02	8.800000e+02	6.437920e-04	7.580735e-05	7.580735e-05
8.800000e+02	9.000000e+02	5.869755e-04	6.610514e-05	6.610514e-05
9.000000e+02	9.200000e+02	5.616980e-04	1.562131e-04	1.562131e-04
9.200000e+02	9.400000e+02	7.326555e-04	1.598807e-04	1.598807e-04
9.400000e+02	9.600000e+02	5.528915e-04	8.828448e-05	8.828448e-05
9.600000e+02	9.800000e+02	8.324325e-04	1.351004e-04	1.351004e-04
9.800000e+02	1.000000e+03	4.269729e-04	8.089947e-05	8.089947e-05
1.000000e+03	1.020000e+03	3.250556e-04	1.194669e-04	1.194669e-04
1.020000e+03	1.040000e+03	4.861295e-04	9.041799e-05	9.041799e-05
1.040000e+03	1.060000e+03	5.932800e-04	9.794196e-05	9.794196e-05
1.060000e+03	1.080000e+03	4.205224e-04	9.432932e-05	9.432932e-05
1.080000e+03	1.100000e+03	3.826963e-04	9.721093e-05	9.721093e-05
1.100000e+03	1.120000e+03	6.617555e-04	1.503424e-04	1.503424e-04
1.120000e+03	1.140000e+03	3.914013e-04	1.126634e-04	1.126634e-04
1.140000e+03	1.160000e+03	5.269480e-04	6.276978e-05	6.276978e-05
1.160000e+03	1.180000e+03	3.835881e-04	9.999106e-05	9.999106e-05
1.180000e+03	1.200000e+03	3.188702e-04	1.099727e-04	1.099727e-04
1.200000e+03	1.220000e+03	4.020795e-04	7.244277e-05	7.244277e-05
1.220000e+03	1.240000e+03	3.312367e-04	5.490735e-05	5.490735e-05
1.240000e+03	1.260000e+03	5.323325e-04	3.199209e-04	3.199209e-04
1.260000e+03	1.280000e+03	1.981718e-04	1.843378e-04	1.843378e-04
1.280000e+03	1.300000e+03	4.891993e-04	1.081657e-04	1.081657e-04
1.300000e+03	1.320000e+03	4.901148e-04	2.788338e-04	2.788338e-04
1.320000e+03	1.340000e+03	-1.691891e-06	2.735638e-04	2.735638e-04
1.340000e+03	1.360000e+03	4.315140e-04	8.647526e-05	8.647526e-05
1.360000e+03	1.380000e+03	3.248882e-04	6.705986e-05	6.705986e-05
1.380000e+03	1.400000e+03	2.852540e-04	5.186528e-05	5.186528e-05
1.400000e+03	1.420000e+03	1.257243e-04	5.744349e-05	5.744349e-05
1.420000e+03	1.440000e+03	3.307953e-04	8.364791e-05	8.364791e-05
1.440000e+03	1.460000e+03	5.376860e-04	1.866524e-04	1.866524e-04
1.460000e+03	1.480000e+03	1.141853e-04	1.695423e-04	1.695423e-04
1.480000e+03	1.500000e+03	6.672545e-05	2.363795e-04	2.363795e-04
1.500000e+03	1.520000e+03	4.262441e-04	6.054754e-05	6.054754e-05
1.520000e+03	1.540000e+03	3.426213e-04	1.303184e-04	1.303184e-04
1.540000e+03	1.560000e+03	1.944332e-04	1.374588e-04	1.374588e-04
1.560000e+03	1.580000e+03	3.354949e-04	9.178885e-05	9.178885e-05
1.580000e+03	1.600000e+03	8.064395e-05	6.642548e-05	6.642548e-05
1.600000e+03	1.620000e+03	4.004611e-04	7.451496e-05	7.451496e-05
1.620000e+03	1.640000e+03	-6.690910e-05	9.259325e-05	9.259325e-05
1.640000e+03	1.660000e+03	3.636915e-04	1.163624e-04	1.163624e-04
1.660000e+03	1.680000e+03	1.756501e-04	9.595529e-05	9.595529e-05
1.680000e+03	1.700000e+03	2.326630e-04	9.031499e-05	9.031499e-05
1.700000e+03	1.720000e+03	2.465948e-04	9.539214e-05	9.539214e-05
1.720000e+03	1.740000e+03	1.161338e-04	1.226580e-04	1.226580e-04
1.740000e+03	1.760000e+03	3.140541e-04	1.091031e-04	1.091031e-04
1.760000e+03	1.780000e+03	5.452530e-05	8.762794e-05	8.762794e-05
1.780000e+03	1.800000e+03	2.443341e-04	9.087907e-05	9.087907e-05
1.800000e+03	1.820000e+03	1.776573e-04	5.520537e-05	5.520537e-05
1.820000e+03	1.840000e+03	1.609289e-04	4.603147e-05	4.603147e-05
1.840000e+03	1.860000e+03	2.572732e-04	5.853999e-05	5.853999e-05
1.860000e+03	1.880000e+03	1.904351e-04	6.091939e-05	6.091939e-05
1.880000e+03	1.900000e+03	1.771680e-04	4.129855e-05	4.129855e-05
1.900000e+03	1.920000e+03	8.303935e-05	4.834958e-05	4.834958e-05
1.920000e+03	1.940000e+03	8.513555e-05	5.684538e-05	5.684538e-05
1.940000e+03	1.960000e+03	1.293245e-04	6.650904e-05	6.650904e-05
1.960000e+03	1.980000e+03	1.409789e-04	3.932372e-05	3.932372e-05
1.980000e+03	2.000000e+03	1.112081e-04	6.409760e-05	6.409760e-05
2.000000e+03	2.020000e+03	2.653799e-04	7.482075e-05	7.482075e-05
2.020000e+03	2.040000e+03	2.461833e-05	8.714578e-05	8.714578e-05
2.040000e+03	2.060000e+03	1.784797e-04	4.840702e-05	4.840702e-05
2.060000e+03	2.080000e+03	1.418449e-04	4.282364e-05	4.282364e-05
2.080000e+03	2.100000e+03	1.167516e-04	4.856655e-05	4.856655e-05
2.100000e+03	2.120000e+03	1.273698e-04	4.591303e-05	4.591303e-05
2.120000e+03	2.140000e+03	2.985885e-05	1.259927e-04	1.259927e-04
2.140000e+03	2.160000e+03	2.324315e-04	1.257778e-04	1.257778e-04
2.160000e+03	2.180000e+03	1.817768e-04	5.097382e-05	5.097382e-05
2.180000e+03	2.200000e+03	4.342185e-05	5.015845e-05	5.015845e-05
2.200000e+03	2.220000e+03	1.337239e-04	3.586848e-05	3.586848e-05
2.220000e+03	2.240000e+03	5.998235e-05	9.884437e-05	9.884437e-05
2.240000e+03	2.260000e+03	1.976820e-04	1.177965e-04	1.177965e-04
2.260000e+03	2.280000e+03	9.548735e-05	5.158338e-05	5.158338e-05
2.280000e+03	2.300000e+03	7.236810e-05	7.847023e-05	7.847023e-05
2.300000e+03	2.320000e+03	1.303027e-04	4.908972e-05	4.908972e-05
2.320000e+03	2.340000e+03	6.900945e-05	5.045099e-05	5.045099e-05
2.340000e+03	2.360000e+03	-5.188345e-05	1.335783e-04	1.335783e-04
2.360000e+03	2.380000e+03	1.445142e-04	1.417634e-04	1.417634e-04
2.380000e+03	2.400000e+03	1.709090e-04	6.205606e-05	6.205606e-05
2.400000e+03	2.420000e+03	7.738805e-05	6.789354e-05	6.789354e-05
2.420000e+03	2.440000e+03	1.831198e-05	6.161221e-05	6.161221e-05
2.440000e+03	2.460000e+03	1.349930e-04	1.423193e-04	1.423193e-04
2.460000e+03	2.480000e+03	2.931854e-04	1.353286e-04	1.353286e-04
2.480000e+03	2.500000e+03	-5.815345e-05	1.249956e-04	1.249956e-04
2.500000e+03	2.520000e+03	9.570115e-05	6.399090e-05	6.399090e-05
2.520000e+03	2.540000e+03	3.597689e-05	5.126929e-05	5.126929e-05
2.540000e+03	2.560000e+03	3.745817e-05	3.851500e-05	3.851500e-05
2.560000e+03	2.580000e+03	8.717540e-05	4.777930e-05	4.777930e-05
2.580000e+03	2.600000e+03	3.727888e-05	7.592052e-05	7.592052e-05
2.600000e+03	2.620000e+03	1.661711e-04	8.436574e-05	8.436574e-05
2.620000e+03	2.640000e+03	6.768555e-05	2.384359e-05	2.384359e-05
2.640000e+03	2.660000e+03	1.277541e-04	3.943844e-05	3.943844e-05
2.660000e+03	2.680000e+03	9.971595e-05	5.316844e-05	5.316844e-05
2.680000e+03	2.700000e+03	1.225145e-04	3.228864e-05	3.228864e-05
2.700000e+03	2.720000e+03	4.824188e-05	2.985445e-05	2.985445e-05
2.720000e+03	2.740000e+03	5.101025e-05	4.771757e-05	4.771757e-05
2.740000e+03	2.760000e+03	2.230973e-04	1.698396e-04	1.698396e-04
2.760000e+03	2.780000e+03	-9.079650e-05	1.713585e-04	1.713585e-04
2.780000e+03	2.800000e+03	4.379006e-05	2.989204e-05	2.989204e-05
2.800000e+03	2.820000e+03	1.259908e-04	6.356841e-05	6.356841e-05
2.820000e+03	2.840000e+03	7.916185e-05	5.112583e-05	5.112583e-05
2.840000e+03	2.860000e+03	-7.556605e-05	5.798802e-05	5.798802e-05
2.860000e+03	2.880000e+03	2.075392e-05	6.708467e-05	6.708467e-05
2.880000e+03	2.900000e+03	1.381228e-04	6.208017e-05	6.208017e-05
2.900000e+03	2.920000e+03	-6.986105e-05	7.654146e-05	7.654146e-05
2.920000e+03	2.940000e+03	1.699982e-04	7.482742e-05	7.482742e-05
2.940000e+03	2.960000e+03	8.318290e-05	5.161417e-05	5.161417e-05
2.960000e+03	2.980000e+03	1.413737e-04	5.976684e-05	5.976684e-05
2.980000e+03	3.000000e+03	6.284390e-05	3.995901e-05	3.995901e-05
3.000000e+03	3.020000e+03	1.984977e-05	7.464801e-05	7.464801e-05
3.020000e+03	3.040000e+03	1.887921e-05	5.700833e-05	5.700833e-05
3.040000e+03	3.060000e+03	2.239760e-05	2.601238e-05	2.601238e-05
3.060000e+03	3.080000e+03	6.241565e-05	2.272667e-05	2.272667e-05
3.080000e+03	3.100000e+03	1.341202e-04	6.223600e-05	6.223600e-05
3.100000e+03	3.120000e+03	1.007863e-05	2.344046e-05	2.344046e-05
3.120000e+03	3.140000e+03	8.659210e-05	2.601864e-05	2.601864e-05
3.140000e+03	3.160000e+03	4.275569e-05	2.673933e-05	2.673933e-05
3.160000e+03	3.180000e+03	2.642708e-05	2.871464e-05	2.871464e-05
3.180000e+03	3.200000e+03	3.811136e-05	1.996797e-05	1.996797e-05
3.200000e+03	3.220000e+03	6.193660e-05	2.989119e-05	2.989119e-05
3.220000e+03	3.240000e+03	3.762450e-06	6.915907e-05	6.915907e-05
3.240000e+03	3.260000e+03	4.952770e-05	3.224139e-05	3.224139e-05
3.260000e+03	3.280000e+03	5.075880e-05	2.599691e-05	2.599691e-05
3.280000e+03	3.300000e+03	1.820876e-05	2.189083e-05	2.189083e-05
3.300000e+03	3.320000e+03	-2.002340e-06	2.332253e-05	2.332253e-05
3.320000e+03	3.340000e+03	6.410995e-05	1.881085e-05	1.881085e-05
3.340000e+03	3.360000e+03	-4.237134e-05	6.607541e-05	6.607541e-05
3.360000e+03	3.380000e+03	2.756852e-05	2.681140e-05	2.681140e-05
3.380000e+03	3.400000e+03	1.332086e-04	7.205678e-05	7.205678e-05
3.400000e+03	3.420000e+03	-6.447695e-05	6.488767e-05	6.488767e-05
3.420000e+03	3.440000e+03	-2.168708e-05	4.027769e-05	4.027769e-05
3.440000e+03	3.460000e+03	4.683622e-05	2.654538e-05	2.654538e-05
3.460000e+03	3.480000e+03	2.184624e-05	2.784173e-05	2.784173e-05
3.480000e+03	3.500000e+03	3.878465e-05	3.160832e-05	3.160832e-05
3.500000e+03	3.520000e+03	4.688830e-05	2.493682e-05	2.493682e-05
3.520000e+03	3.540000e+03	5.037825e-05	4.821497e-05	4.821497e-05
3.540000e+03	3.560000e+03	1.797127e-05	1.757377e-05	1.757377e-05
3.560000e+03	3.580000e+03	1.159125e-05	4.841492e-05	4.841492e-05
3.580000e+03	3.600000e+03	2.958823e-05	1.579251e-05	1.579251e-05
3.600000e+03	3.620000e+03	1.715134e-05	2.433119e-05	2.433119e-05
3.620000e+03	3.640000e+03	3.177782e-05	2.484016e-05	2.484016e-05
3.640000e+03	3.660000e+03	5.385310e-05	3.265442e-05	3.265442e-05
3.660000e+03	3.680000e+03	3.506571e-05	1.871825e-05	1.871825e-05
3.680000e+03	3.700000e+03	8.664215e-06	2.138703e-05	2.138703e-05
3.700000e+03	3.720000e+03	5.852340e-05	1.187427e-05	1.187427e-05
3.720000e+03	3.740000e+03	-3.278665e-04	3.435777e-04	3.435777e-04
3.740000e+03	3.760000e+03	3.683766e-04	3.439189e-04	3.439189e-04
3.760000e+03	3.780000e+03	1.109196e-05	1.984780e-05	1.984780e-05
3.780000e+03	3.800000e+03	3.359057e-05	2.951984e-05	2.951984e-05
3.800000e+03	3.820000e+03	-1.516341e-05	2.626630e-05	2.626630e-05
3.820000e+03	3.840000e+03	3.996090e-05	1.819174e-05	1.819174e-05
3.840000e+03	3.860000e+03	1.827628e-05	1.492397e-05	1.492397e-05
3.860000e+03	3.880000e+03	3.088179e-05	1.154656e-05	1.154656e-05
3.880000e+03	3.900000e+03	1.756680e-05	1.231191e-05	1.231191e-05
3.900000e+03	3.920000e+03	2.461137e-05	1.395750e-05	1.395750e-05
3.920000e+03	3.940000e+03	-6.533630e-05	6.088559e-05	6.088559e-05
3.940000e+03	3.960000e+03	5.214430e-05	5.441441e-05	5.441441e-05
3.960000e+03	3.980000e+03	1.613090e-05	1.657765e-05	1.657765e-05
3.980000e+03	4.000000e+03	7.435025e-05	4.262184e-05	4.262184e-05
4.000000e+03	4.020000e+03	-5.889150e-05	5.388400e-05	5.388400e-05
4.020000e+03	4.040000e+03	6.682660e-05	4.213129e-05	4.213129e-05
4.040000e+03	4.060000e+03	1.951019e-05	2.008774e-05	2.008774e-05
4.060000e+03	4.080000e+03	3.061701e-05	1.341071e-05	1.341071e-05
4.080000e+03	4.100000e+03	2.705226e-05	1.892068e-05	1.892068e-05
4.100000e+03	4.120000e+03	-2.419067e-05	6.396935e-05	6.396935e-05
4.120000e+03	4.140000e+03	7.076940e-05	6.379757e-05	6.379757e-05
4.140000e+03	4.160000e+03	1.592492e-05	2.766961e-05	2.766961e-05
4.160000e+03	4.180000e+03	-3.373071e-06	3.777932e-05	3.777932e-05
4.180000e+03	4.200000e+03	2.952937e-05	1.332180e-05	1.332180e-05
4.200000e+03	4.220000e+03	3.607879e-05	4.093915e-05	4.093915e-05
4.220000e+03	4.240000e+03	-2.018778e-05	2.779939e-05	2.779939e-05
4.240000e+03	4.260000e+03	3.408540e-06	1.053119e-05	1.053119e-05
4.260000e+03	4.280000e+03	3.473425e-04	3.115790e-04	3.115790e-04
4.280000e+03	4.300000e+03	-3.073487e-04	3.137462e-04	3.137462e-04
4.300000e+03	4.320000e+03	2.184064e-05	1.075276e-05	1.075276e-05
4.320000e+03	4.340000e+03	8.604215e-06	9.111624e-06	9.111624e-06
4.340000e+03	4.360000e+03	-5.372305e-06	1.641853e-05	1.641853e-05
4.360000e+03	4.380000e+03	1.004775e-05	2.043640e-05	2.043640e-05
4.380000e+03	4.400000e+03	2.951378e-05	1.135287e-05	1.135287e-05
4.400000e+03	4.420000e+03	9.159210e-06	1.264521e-05	1.264521e-05
4.420000e+03	4.440000e+03	3.658890e-05	9.635379e-06	9.635379e-06
4.440000e+03	4.460000e+03	7.343390e-06	8.276803e-06	8.276803e-06
4.460000e+03	4.480000e+03	2.642161e-05	1.613295e-05	1.613295e-05
4.480000e+03	4.500000e+03	-4.153850e-06	8.559395e-06	8.559395e-06
4.500000e+03	4.520000e+03	6.687510e-05	4.851310e-05	4.851310e-05
4.520000e+03	4.540000e+03	-4.782560e-06	1.356212e-05	1.356212e-05
4.540000e+03	4.560000e+03	-5.576195e-05	4.587751e-05	4.587751e-05
4.560000e+03	4.580000e+03	1.790703e-05	2.691296e-05	2.691296e-05
4.580000e+03	4.600000e+03	3.289394e-05	1.409679e-05	1.409679e-05
4.600000e+03	4.620000e+03	-7.121300e-07	1.364210e-05	1.364210e-05
4.620000e+03	4.640000e+03	5.444995e-05	2.775025e-05	2.775025e-05
4.640000e+03	4.660000e+03	-1.139571e-05	1.370890e-05	1.370890e-05
4.660000e+03	4.680000e+03	3.275352e-05	1.192782e-05	1.192782e-05
4.680000e+03	4.700000e+03	1.054110e-04	1.017904e-04	1.017904e-04
4.700000e+03	4.720000e+03	-8.956305e-05	9.859001e-05	9.859001e-05
4.720000e+03	4.740000e+03	-5.817320e-06	1.208566e-05	1.208566e-05
4.740000e+03	4.760000e+03	4.765826e-05	2.181485e-05	2.181485e-05
4.760000e+03	4.780000e+03	2.087870e-05	2.184488e-05	2.184488e-05
4.780000e+03	4.800000e+03	1.386087e-05	7.387500e-06	7.387500e-06
4.800000e+03	4.820000e+03	-2.322694e-05	1.682539e-05	1.682539e-05
4.820000e+03	4.840000e+03	2.521212e-05	1.718382e-05	1.718382e-05
4.840000e+03	4.860000e+03	-1.773310e-05	2.023313e-05	2.023313e-05
4.860000e+03	4.880000e+03	4.400997e-07	1.884534e-05	1.884534e-05
4.880000e+03	4.900000e+03	3.121374e-05	2.034699e-05	2.034699e-05
4.900000e+03	4.920000e+03	1.213325e-05	8.295738e-06	8.295738e-06
4.920000e+03	4.940000e+03	-6.865860e-06	1.095354e-05	1.095354e-05
4.940000e+03	4.960000e+03	-3.401118e-06	2.243651e-05	2.243651e-05
4.960000e+03	4.980000e+03	3.769148e-05	2.206283e-05	2.206283e-05
4.980000e+03	5.000000e+03	3.372861e-06	2.309812e-05	2.309812e-05
5.000000e+03	5.020000e+03	-3.041872e-06	7.029376e-06	7.029376e-06
5.020000e+03	5.040000e+03	7.543890e-06	3.314275e-06	3.314275e-06
5.040000e+03	5.060000e+03	9.724515e-06	9.218971e-06	9.218971e-06
5.060000e+03	5.080000e+03	6.394645e-06	1.737749e-05	1.737749e-05
5.080000e+03	5.100000e+03	4.118162e-06	8.807507e-06	8.807507e-06
5.100000e+03	5.120000e+03	4.801161e-06	6.830562e-06	6.830562e-06
5.120000e+03	5.140000e+03	9.486335e-06	9.430677e-06	9.430677e-06
5.140000e+03	5.160000e+03	-1.052557e-05	7.718962e-06	7.718962e-06
5.160000e+03	5.180000e+03	3.156622e-05	1.369756e-05	1.369756e-05
5.180000e+03	5.200000e+03	-2.995756e-06	1.062498e-05	1.062498e-05
5.200000e+03	5.220000e+03	-6.429985e-07	7.532777e-06	7.532777e-06
5.220000e+03	5.240000e+03	8.825360e-06	5.620489e-06	5.620489e-06
5.240000e+03	5.260000e+03	7.405355e-06	5.656090e-06	5.656090e-06
5.260000e+03	5.280000e+03	6.014995e-06	7.333084e-06	7.333084e-06
5.280000e+03	5.300000e+03	6.368850e-06	8.505218e-06	8.505218e-06
5.300000e+03	5.320000e+03	-4.593238e-06	5.878952e-06	5.878952e-06
5.320000e+03	5.340000e+03	2.060495e-05	1.265800e-05	1.265800e-05
5.340000e+03	5.360000e+03	-4.496019e-06	1.242464e-05	1.242464e-05
5.360000e+03	5.380000e+03	5.802905e-06	6.653221e-06	6.653221e-06
5.380000e+03	5.400000e+03	9.145330e-06	5.663102e-06	5.663102e-06
5.400000e+03	5.420000e+03	1.161154e-05	7.343332e-06	7.343332e-06
5.420000e+03	5.440000e+03	2.595202e-05	2.198969e-05	2.198969e-05
5.440000e+03	5.460000e+03	-1.637414e-05	2.211539e-05	2.211539e-05
5.460000e+03	5.480000e+03	1.003162e-06	7.642907e-06	7.642907e-06
5.480000e+03	5.500000e+03	-3.855890e-05	4.374641e-05	4.374641e-05
5.500000e+03	5.520000e+03	1.008972e-05	8.224340e-06	8.224340e-06
5.520000e+03	5.540000e+03	2.791188e-06	5.035712e-06	5.035712e-06
5.540000e+03	5.560000e+03	1.012695e-06	7.468621e-06	7.468621e-06
5.560000e+03	5.580000e+03	7.199920e-05	5.659295e-05	5.659295e-05
5.580000e+03	5.600000e+03	3.251332e-06	6.171787e-06	6.171787e-06
5.600000e+03	5.620000e+03	-3.588966e-05	5.529783e-05	5.529783e-05
5.620000e+03	5.640000e+03	-1.149478e-05	1.516440e-05	1.516440e-05
5.640000e+03	5.660000e+03	1.986062e-05	2.302186e-05	2.302186e-05
5.660000e+03	5.680000e+03	-1.052907e-05	1.301487e-05	1.301487e-05
5.680000e+03	5.700000e+03	4.509977e-05	4.012455e-05	4.012455e-05
5.700000e+03	5.720000e+03	-2.348153e-05	4.190122e-05	4.190122e-05
5.720000e+03	5.740000e+03	3.386852e-06	6.178533e-06	6.178533e-06
5.740000e+03	5.760000e+03	4.360575e-06	5.053442e-06	5.053442e-06
5.760000e+03	5.780000e+03	4.770090e-05	4.266637e-05	4.266637e-05
5.780000e+03	5.800000e+03	-3.370756e-05	4.319672e-05	4.319672e-05
5.800000e+03	5.820000e+03	2.059887e-05	2.446525e-05	2.446525e-05
5.820000e+03	5.840000e+03	-1.929219e-05	2.376124e-05	2.376124e-05
5.840000e+03	5.860000e+03	4.609593e-06	6.311808e-06	6.311808e-06
5.860000e+03	5.880000e+03	-5.786115e-06	6.314947e-06	6.314947e-06
5.880000e+03	5.900000e+03	6.343645e-05	5.655108e-05	5.655108e-05
5.900000e+03	5.920000e+03	-5.922680e-06	7.981740e-06	7.981740e-06
5.920000e+03	5.940000e+03	4.655382e-06	3.653503e-06	3.653503e-06
5.940000e+03	5.960000e+03	5.122175e-08	1.294727e-05	1.294727e-05
5.960000e+03	5.980000e+03	6.964485e-06	4.135927e-06	4.135927e-06
5.980000e+03	6.000000e+03	3.177436e-06	6.018069e-06	6.018069e-06
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.510695e-05	3.909145e-06	3.909145e-06
2.000000e+01	4.000000e+01	6.355155e-04	1.642166e-05	1.642166e-05
4.000000e+01	6.000000e+01	8.239695e-04	2.146640e-05	2.146640e-05
6.000000e+01	8.000000e+01	7.139520e-04	1.334715e-05	1.334715e-05
8.000000e+01	1.000000e+02	6.798165e-04	1.127282e-05	1.127282e-05
1.000000e+02	1.200000e+02	6.482505e-04	1.089892e-05	1.089892e-05
1.200000e+02	1.400000e+02	6.750215e-04	2.010670e-05	2.010670e-05
1.400000e+02	1.600000e+02	6.276930e-04	1.314609e-05	1.314609e-05
1.600000e+02	1.800000e+02	6.263515e-04	1.282460e-05	1.282460e-05
1.800000e+02	2.000000e+02	5.842970e-04	1.249730e-05	1.249730e-05
2.000000e+02	2.200000e+02	5.664090e-04	1.362290e-05	1.362290e-05
2.200000e+02	2.400000e+02	5.162830e-04	1.204434e-05	1.204434e-05
2.400000e+02	2.600000e+02	4.317394e-04	8.525111e-05	8.525111e-05
2.600000e+02	2.800000e+02	4.859661e-04	1.331750e-05	1.331750e-05
2.800000e+02	3.000000e+02	4.724313e-04	1.937858e-05	1.937858e-05
3.000000e+02	3.200000e+02	4.359198e-04	1.845472e-05	1.845472e-05
3.200000e+02	3.400000e+02	4.146470e-04	1.266715e-05	1.266715e-05
3.400000e+02	3.600000e+02	4.212774e-04	1.524344e-05	1.524344e-05
3.600000e+02	3.800000e+02	3.991548e-04	1.513045e-05	1.513045e-05
3.800000e+02	4.000000e+02	4.070818e-04	1.390666e-05	1.390666e-05
4.000000e+02	4.200000e+02	3.569672e-04	1.738376e-05	1.738376e-05
4.200000e+02	4.400000e+02	3.646566e-04	1.946148e-05	1.946148e-05
4.400000e+02	4.600000e+02	3.192366e-04	1.915567e-05	1.915567e-05
4.600000e+02	4.800000e+02	3.350509e-04	1.403684e-05	1.403684e-05
4.800000e+02	5.000000e+02	3.438940e-04	1.361908e-05	1.361908e-05
5.000000e+02	5.200000e+02	3.278588e-04	2.463935e-05	2.463935e-05
5.200000e+02	5.400000e+02	2.579246e-04	2.480573e-05	2.480573e-05
5.400000e+02	5.600000e+02	2.665094e-04	1.545666e-05	1.545666e-05
5.600000e+02	5.800000e+02	2.783521e-04	1.515600e-05	1.515600e-05
5.800000e+02	6.000000e+02	2.649395e-04	1.750234e-05	1.750234e-05
6.000000e+02	6.200000e+02	2.929294e-04	2.354841e-05	2.354841e-05
6.200000e+02	6.400000e+02	2.133516e-04	2.122747e-05	2.122747e-05
6.400000e+02	6.600000e+02	2.641738e-04	2.164233e-05	2.164233e-05
6.600000e+02	6.800000e+02	1.955459e-04	2.234572e-05	2.234572e-05
6.800000e+02	7.000000e+02	2.336757e-04	1.413084e-05	1.413084e-05
7.000000e+02	7.200000e+02	2.475109e-04	1.832938e-05	1.832938e-05
7.200000e+02	7.400000e+02	1.875800e-04	1.738348e-05	1.738348e-05
7.400000e+02	7.600000e+02	1.933550e-04	1.585095e-05	1.585095e-05
7.600000e+02	7.800000e+02	1.888797e-04	1.419845e-05	1.419845e-05
7.800000e+02	8.000000e+02	1.739396e-04	1.480071e-05	1.480071e-05
8.000000e+02	8.200000e+02	1.490523e-04	2.653601e-05	2.653601e-05
8.200000e+02	8.400000e+02	1.924167e-04	2.655542e-05	2.655542e-05
8.400000e+02	8.600000e+02	1.531343e-04	1.904772e-05	1.904772e-05
8.600000e+02	8.800000e+02	1.593188e-04	1.616312e-05	1.616312e-05
8.800000e+02	9.000000e+02	1.808008e-04	1.532554e-05	1.532554e-05
9.000000e+02	9.200000e+02	1.403442e-04	1.759342e-05	1.759342e-05
9.200000e+02	9.400000e+02	1.432187e-04	1.553888e-05	1.553888e-05
9.400000e+02	9.600000e+02	1.797803e-04	6.037773e-05	6.037773e-05
9.600000e+02	9.800000e+02	7.879590e-05	6.101068e-05	6.101068e-05
9.800000e+02	1.000000e+03	1.456543e-04	1.402530e-05	1.402530e-05
1.000000e+03	1.020000e+03	1.279880e-04	1.798172e-05	1.798172e-05
1.020000e+03	1.040000e+03	1.276070e-04	1.973426e-05	1.973426e-05
1.040000e+03	1.060000e+03	7.773450e-05	2.486835e-05	2.486835e-05
1.060000e+03	1.080000e+03	1.501161e-04	2.593595e-05	2.593595e-05
1.080000e+03	1.100000e+03	1.084240e-04	1.907892e-05	1.907892e-05
1.100000e+03	1.120000e+03	1.010449e-04	2.129653e-05	2.129653e-05
1.120000e+03	1.140000e+03	1.170311e-04	1.252747e-05	1.252747e-05
1.140000e+03	1.160000e+03	7.763745e-05	2.165074e-05	2.165074e-05
1.160000e+03	1.180000e+03	8.708435e-05	1.157417e-05	1.157417e-05
1.180000e+03	1.200000e+03	9.304965e-05	1.163618e-05	1.163618e-05
1.200000e+03	1.220000e+03	1.152841e-04	1.141695e-05	1.141695e-05
1.220000e+03	1.240000e+03	8.194580e-05	1.151204e-05	1.151204e-05
1.240000e+03	1.260000e+03	5.293045e-05	1.761668e-05	1.761668e-05
1.260000e+03	1.280000e+03	1.002406e-04	1.445988e-05	1.445988e-05
1.280000e+03	1.300000e+03	1.170208e-04	1.387037e-05	1.387037e-05
1.300000e+03	1.320000e+03	5.920540e-05	1.240037e-05	1.240037e-05
1.320000e+03	1.340000e+03	5.841505e-05	1.309314e-05	1.309314e-05
1.340000e+03	1.360000e+03	7.704530e-05	1.206424e-05	1.206424e-05
1.360000e+03	1.380000e+03	6.615785e-05	9.085828e-06	9.085828e-06
1.380000e+03	1.400000e+03	7.902130e-05	1.443283e-05	1.443283e-05
1.400000e+03	1.420000e+03	4.506757e-05	1.810942e-05	1.810942e-05
1.420000e+03	1.440000e+03	7.014830e-05	1.680670e-05	1.680670e-05
1.440000e+03	1.460000e+03	4.151371e-05	2.688538e-05	2.688538e-05
1.460000e+03	1.480000e+03	7.002010e-05	3.100596e-05	3.100596e-05
1.480000e+03	1.500000e+03	8.644505e-05	1.930943e-05	1.930943e-05
1.500000e+03	1.520000e+03	5.113160e-05	1.271652e-05	1.271652e-05
1.520000e+03	1.540000e+03	6.468090e-05	1.251066e-05	1.251066e-05
1.540000e+03	1.560000e+03	6.132600e-05	1.456413e-05	1.456413e-05
1.560000e+03	1.580000e+03	2.601763e-05	1.187296e-05	1.187296e-05
1.580000e+03	1.600000e+03	7.871460e-05	3.052153e-05	3.052153e-05
1.600000e+03	1.620000e+03	2.216106e-05	3.011449e-05	3.011449e-05
1.620000e+03	1.640000e+03	3.888424e-05	7.687178e-06	7.687178e-06
1.640000e+03	1.660000e+03	4.716736e-05	8.118597e-06	8.118597e-06
1.660000e+03	1.680000e+03	3.889018e-05	7.683837e-06	7.683837e-06
1.680000e+03	1.700000e+03	7.856940e-05	2.138193e-05	2.138193e-05
1.700000e+03	1.720000e+03	1.535327e-05	2.174659e-05	2.174659e-05
1.720000e+03	1.740000e+03	5.487500e-05	1.376372e-05	1.376372e-05
1.740000e+03	1.760000e+03	3.725241e-05	1.337901e-05	1.337901e-05
1.760000e+03	1.780000e+03	4.563273e-05	1.152171e-05	1.152171e-05
1.780000e+03	1.800000e+03	7.704775e-05	6.694574e-05	6.694574e-05
1.800000e+03	1.820000e+03	-1.262759e-05	7.047104e-05	7.047104e-05
1.820000e+03	1.840000e+03	1.066194e-05	2.372353e-05	2.372353e-05
1.840000e+03	1.860000e+03	-8.016895e-07	1.786105e-05	1.786105e-05
1.860000e+03	1.880000e+03	5.154540e-05	1.774105e-05	1.774105e-05
1.880000e+03	1.900000e+03	4.194417e-05	8.500932e-06	8.500932e-06
1.900000e+03	1.920000e+03	4.269390e-05	1.134668e-05	1.134668e-05
1.920000e+03	1.940000e+03	1.637784e-05	1.201647e-05	1.201647e-05
1.940000e+03	1.960000e+03	3.705313e-05	1.304595e-05	1.304595e-05
1.960000e+03	1.980000e+03	1.963100e-05	1.424173e-05	1.424173e-05
1.980000e+03	2.000000e+03	2.759112e-05	6.597280e-06	6.597280e-06
2.000000e+03	2.020000e+03	1.101967e-05	8.392556e-06	8.392556e-06
2.020000e+03	2.040000e+03	3.271884e-05	8.198786e-06	8.198786e-06
2.040000e+03	2.060000e+03	2.709224e-05	7.309612e-06	7.309612e-06
2.060000e+03	2.080000e+03	4.853640e-06	9.937905e-06	9.937905e-06
2.080000e+03	2.100000e+03	4.151250e-05	1.308853e-05	1.308853e-05
2.100000e+03	2.120000e+03	2.311388e-05	6.809934e-06	6.809934e-06
2.120000e+03	2.140000e+03	1.156876e-05	1.260764e-05	1.260764e-05
2.140000e+03	2.160000e+03	1.218375e-05	6.979056e-06	6.979056e-06
2.160000e+03	2.180000e+03	2.481210e-05	5.793924e-06	5.793924e-06
2.180000e+03	2.200000e+03	1.360928e-05	4.837303e-06	4.837303e-06
2.200000e+03	2.220000e+03	2.550271e-05	6.050880e-06	6.050880e-06
2.220000e+03	2.240000e+03	1.490830e-05	6.478586e-06	6.478586e-06
2.240000e+03	2.260000e+03	2.743543e-05	4.849918e-06	4.849918e-06
2.260000e+03	2.280000e+03	2.848985e-05	5.470530e-06	5.470530e-06
2.280000e+03	2.300000e+03	1.790679e-05	1.009573e-05	1.009573e-05
2.300000e+03	2.320000e+03	9.944745e-06	1.018313e-05	1.018313e-05
2.320000e+03	2.340000e+03	2.755772e-05	6.448911e-06	6.448911e-06
2.340000e+03	2.360000e+03	4.599525e-07	6.704608e-06	6.704608e-06
2.360000e+03	2.380000e+03	2.549350e-05	7.125186e-06	7.125186e-06
2.380000e+03	2.400000e+03	7.515070e-06	7.590221e-06	7.590221e-06
2.400000e+03	2.420000e+03	2.231019e-05	6.689686e-06	6.689686e-06
2.420000e+03	2.440000e+03	-4.610651e-07	6.202838e-06	6.202838e-06
2.440000e+03	2.460000e+03	2.023074e-05	4.268757e-06	4.268757e-06
2.460000e+03	2.480000e+03	1.413604e-05	6.267408e-06	6.267408e-06
2.480000e+03	2.500000e+03	2.139211e-05	8.570726e-06	8.570726e-06
2.500000e+03	2.520000e+03	1.250923e-06	9.441793e-06	9.441793e-06
2.520000e+03	2.540000e+03	1.407542e-05	4.559185e-06	4.559185e-06
2.540000e+03	2.560000e+03	1.493806e-05	9.503591e-06	9.503591e-06
2.560000e+03	2.580000e+03	4.368840e-07	9.722241e-06	9.722241e-06
2.580000e+03	2.600000e+03	2.108244e-05	8.725133e-06	8.725133e-06
2.600000e+03	2.620000e+03	1.088455e-05	1.698387e-05	1.698387e-05
2.620000e+03	2.640000e+03	-1.773302e-06	1.507065e-05	1.507065e-05
2.640000e+03	2.660000e+03	8.968470e-06	4.072421e-06	4.072421e-06
2.660000e+03	2.680000e+03	7.758745e-06	3.682163e-06	3.682163e-06
2.680000e+03	2.700000e+03	1.383470e-05	3.782686e-06	3.782686e-06
2.700000e+03	2.720000e+03	1.915700e-05	6.314469e-06	6.314469e-06
2.720000e+03	2.740000e+03	6.096695e-06	8.008026e-06	8.008026e-06
2.740000e+03	2.760000e+03	-5.788075e-08	7.173498e-06	7.173498e-06
2.760000e+03	2.780000e+03	9.922800e-06	2.827621e-06	2.827621e-06
2.780000e+03	2.800000e+03	1.351320e-05	6.173032e-06	6.173032e-06
2.800000e+03	2.820000e+03	2.510800e-06	6.535761e-06	6.535761e-06
2.820000e+03	2.840000e+03	1.448923e-05	6.256493e-06	6.256493e-06
2.840000e+03	2.860000e+03	2.387147e-05	1.604956e-05	1.604956e-05
2.860000e+03	2.880000e+03	-3.975044e-06	1.675226e-05	1.675226e-05
2.880000e+03	2.900000e+03	-3.596147e-06	6.511515e-06	6.511515e-06
2.900000e+03	2.920000e+03	5.656825e-06	4.289969e-06	4.289969e-06
2.920000e+03	2.940000e+03	1.395378e-05	3.588113e-06	3.588113e-06
2.940000e+03	2.960000e+03	2.851973e-06	4.029051e-06	4.029051e-06
2.960000e+03	2.980000e+03	4.504767e-06	2.379706e-06	2.379706e-06
2.980000e+03	3.000000e+03	9.996940e-06	8.040888e-06	8.040888e-06
3.000000e+03	3.020000e+03	-8.848020e-08	8.385765e-06	8.385765e-06
3.020000e+03	3.040000e+03	4.402129e-06	4.291149e-06	4.291149e-06
3.040000e+03	3.060000e+03	7.468765e-06	3.297924e-06	3.297924e-06
3.060000e+03	3.080000e+03	1.324430e-05	5.704468e-06	5.704468e-06
3.080000e+03	3.100000e+03	-5.461325e-06	7.541331e-06	7.541331e-06
3.100000e+03	3.120000e+03	1.281325e-05	5.687095e-06	5.687095e-06
3.120000e+03	3.140000e+03	4.027184e-06	2.444561e-06	2.444561e-06
3.140000e+03	3.160000e+03	2.779057e-06	3.134590e-06	3.134590e-06
3.160000e+03	3.180000e+03	8.073415e-06	2.772162e-06	2.772162e-06
3.180000e+03	3.200000e+03	6.091995e-06	3.304549e-06	3.304549e-06
3.200000e+03	3.220000e+03	3.601361e-06	3.233412e-06	3.233412e-06
3.220000e+03	3.240000e+03	4.168595e-06	3.590281e-06	3.590281e-06
3.240000e+03	3.260000e+03	4.535893e-06	2.250948e-06	2.250948e-06
3.260000e+03	3.280000e+03	7.303980e-06	2.247256e-06	2.247256e-06
3.280000e+03	3.300000e+03	4.003805e-06	1.816464e-06	1.816464e-06
3.300000e+03	3.320000e+03	4.467663e-06	2.133661e-06	2.133661e-06
3.320000e+03	3.340000e+03	5.798275e-06	2.001413e-06	2.001413e-06
3.340000e+03	3.360000e+03	2.828860e-06	1.744523e-06	1.744523e-06
3.360000e+03	3.380000e+03	5.654330e-07	2.216480e-06	2.216480e-06
3.380000e+03	3.400000e+03	8.311075e-08	3.846951e-06	3.846951e-06
3.400000e+03	3.420000e+03	4.867958e-06	2.478033e-06	2.478033e-06
3.420000e+03	3.440000e+03	7.637010e-06	4.162468e-06	4.162468e-06
3.440000e+03	3.460000e+03	1.453050e-06	3.937080e-06	3.937080e-06
3.460000e+03	3.480000e+03	5.838615e-06	2.789961e-06	2.789961e-06
3.480000e+03	3.500000e+03	1.157735e-06	2.063439e-06	2.063439e-06
3.500000e+03	3.520000e+03	2.575348e-06	1.850448e-06	1.850448e-06
3.520000e+03	3.540000e+03	8.062135e-07	2.054558e-06	2.054558e-06
3.540000e+03	3.560000e+03	4.399600e-06	1.062755e-06	1.062755e-06
3.560000e+03	3.580000e+03	1.967089e-06	1.141280e-06	1.141280e-06
3.580000e+03	3.600000e+03	-4.209375e-06	6.911919e-06	6.911919e-06
3.600000e+03	3.620000e+03	-1.891564e-06	2.970678e-06	2.970678e-06
3.620000e+03	3.640000e+03	-1.560408e-05	1.727494e-05	1.727494e-05
3.640000e+03	3.660000e+03	1.843399e-05	1.708199e-05	1.708199e-05
3.660000e+03	3.680000e+03	1.884841e-06	2.103429e-06	2.103429e-06
3.680000e+03	3.700000e+03	9.724470e-06	7.018176e-06	7.018176e-06
3.700000e+03	3.720000e+03	2.971086e-06	1.038690e-06	1.038690e-06
3.720000e+03	3.740000e+03	3.274062e-06	1.043777e-06	1.043777e-06
3.740000e+03	3.760000e+03	1.392347e-06	8.436043e-07	8.436043e-07
3.760000e+03	3.780000e+03	1.632420e-06	9.965739e-07	9.965739e-07
3.780000e+03	3.800000e+03	3.881475e-06	9.061970e-07	9.061970e-07
3.800000e+03	3.820000e+03	5.055635e-06	3.658015e-06	3.658015e-06
3.820000e+03	3.840000e+03	-9.378400e-08	4.146518e-06	4.146518e-06
3.840000e+03	3.860000e+03	1.490432e-06	2.248880e-06	2.248880e-06
3.860000e+03	3.880000e+03	9.098225e-07	1.499809e-06	1.499809e-06
3.880000e+03	3.900000e+03	1.056679e-06	8.148230e-07	8.148230e-07
3.900000e+03	3.920000e+03	1.049579e-06	1.621925e-06	1.621925e-06
3.920000e+03	3.940000e+03	1.992111e-06	2.043941e-06	2.043941e-06
3.940000e+03	3.960000e+03	2.458581e-06	8.050859e-07	8.050859e-07
3.960000e+03	3.980000e+03	1.452873e-06	1.069474e-06	1.069474e-06
3.980000e+03	4.000000e+03	7.365900e-07	1.576834e-06	1.576834e-06
4.000000e+03	4.020000e+03	5.355935e-07	2.242302e-06	2.242302e-06
4.020000e+03	4.040000e+03	-3.666998e-06	3.944016e-06	3.944016e-06
4.040000e+03	4.060000e+03	7.820545e-06	4.319583e-06	4.319583e-06
4.060000e+03	4.080000e+03	1.844351e-07	1.490938e-06	1.490938e-06
4.080000e+03	4.100000e+03	3.505305e-06	1.464440e-06	1.464440e-06
4.100000e+03	4.120000e+03	-2.957290e-06	3.802105e-06	3.802105e-06
4.120000e+03	4.140000e+03	5.452065e-06	3.892256e-06	3.892256e-06
4.140000e+03	4.160000e+03	2.401169e-06	1.174381e-06	1.174381e-06
4.160000e+03	4.180000e+03	1.102151e-06	7.790937e-07	7.790937e-07
4.180000e+03	4.200000e+03	1.197181e-06	6.524132e-07	6.524132e-07
4.200000e+03	4.220000e+03	2.931968e-06	2.333960e-06	2.333960e-06
4.220000e+03	4.240000e+03	-7.142550e-07	2.459748e-06	2.459748e-06
4.240000e+03	4.260000e+03	2.098745e-06	1.086170e-06	1.086170e-06
4.260000e+03	4.280000e+03	-4.113779e-07	1.135730e-06	1.135730e-06
4.280000e+03	4.300000e+03	-8.823875e-07	1.414425e-06	1.414425e-06
4.300000e+03	4.320000e+03	1.671526e-06	7.920207e-07	7.920207e-07
4.320000e+03	4.340000e+03	1.492861e-06	9.625117e-07	9.625117e-07
4.340000e+03	4.360000e+03	1.841265e-06	2.180412e-06	2.180412e-06
4.360000e+03	4.380000e+03	-1.762886e-06	4.931595e-06	4.931595e-06
4.380000e+03	4.400000e+03	2.782670e-07	1.266817e-06	1.266817e-06
4.400000e+03	4.420000e+03	4.262483e-07	6.582051e-07	6.582051e-07
4.420000e+03	4.440000e+03	1.516659e-06	8.259021e-07	8.259021e-07
4.440000e+03	4.460000e+03	-1.827956e-06	1.112059e-06	1.112059e-06
4.460000e+03	4.480000e+03	9.263560e-07	8.752771e-07	8.752771e-07
4.480000e+03	4.500000e+03	6.205085e-07	5.715322e-07	5.715322e-07
4.500000e+03	4.520000e+03	1.027280e-06	7.208620e-07	7.208620e-07
4.520000e+03	4.540000e+03	7.844825e-07	1.018189e-06	1.018189e-06
4.540000e+03	4.560000e+03	2.783966e-06	5.788374e-06	5.788374e-06
4.560000e+03	4.580000e+03	3.164697e-06	2.507176e-06	2.507176e-06
4.580000e+03	4.600000e+03	8.723925e-07	4.068601e-07	4.068601e-07
4.600000e+03	4.620000e+03	-6.684585e-09	7.741997e-07	7.741997e-07
4.620000e+03	4.640000e+03	1.065038e-06	7.716322e-07	7.716322e-07
4.640000e+03	4.660000e+03	1.085920e-06	3.198498e-07	3.198498e-07
4.660000e+03	4.680000e+03	5.585060e-07	3.496472e-07	3.496472e-07
4.680000e+03	4.700000e+03	2.684680e-07	4.286278e-07	4.286278e-07
4.700000e+03	4.720000e+03	6.350315e-07	3.551454e-07	3.551454e-07
4.720000e+03	4.740000e+03	5.543730e-08	3.931654e-07	3.931654e-07
4.740000e+03	4.760000e+03	1.142502e-07	3.496440e-07	3.496440e-07
4.760000e+03	4.780000e+03	7.957535e-07	3.644989e-07	3.644989e-07
4.780000e+03	4.800000e+03	6.711960e-07	2.744889e-07	2.744889e-07
4.800000e+03	4.820000e+03	5.457570e-07	3.241412e-07	3.241412e-07
4.820000e+03	4.840000e+03	1.132300e-07	2.231000e-07	2.231000e-07
4.840000e+03	4.860000e+03	3.668221e-07	2.260389e-07	2.260389e-07
4.860000e+03	4.880000e+03	9.354445e-07	7.230883e-07	7.230883e-07
4.880000e+03	4.900000e+03	7.053165e-07	2.269738e-07	2.269738e-07
4.900000e+03	4.920000e+03	-2.262632e-07	5.251964e-07	5.251964e-07
4.920000e+03	4.940000e+03	6.726410e-07	2.583099e-07	2.583099e-07
4.940000e+03	4.960000e+03	2.019924e-07	2.070534e-07	2.070534e-07
4.960000e+03	4.980000e+03	2.835944e-08	3.560004e-07	3.560004e-07
4.980000e+03	5.000000e+03	-2.535063e-07	4.066092e-07	4.066092e-07
5.000000e+03	5.020000e+03	3.316199e-07	3.769559e-07	3.769559e-07
5.020000e+03	5.040000e+03	-1.013251e-07	5.821540e-07	5.821540e-07
5.040000e+03	5.060000e+03	1.041438e-04	1.032994e-04	1.032994e-04
5.060000e+03	5.080000e+03	-1.035560e-04	1.035653e-04	1.035653e-04
5.080000e+03	5.100000e+03	1.735671e-07	2.010857e-07	2.010857e-07
5.100000e+03	5.120000e+03	5.000920e-07	2.215279e-07	2.215279e-07
5.120000e+03	5.140000e+03	-4.442732e-07	6.335933e-07	6.335933e-07
5.140000e+03	5.160000e+03	1.189206e-06	6.455515e-07	6.455515e-07
5.160000e+03	5.180000e+03	-3.729088e-07	3.211087e-07	3.211087e-07
5.180000e+03	5.200000e+03	1.440608e-07	1.473778e-07	1.473778e-07
5.200000e+03	5.220000e+03	1.415734e-07	1.858735e-07	1.858735e-07
5.220000e+03	5.240000e+03	4.743899e-07	1.546893e-07	1.546893e-07
5.240000e+03	5.260000e+03	3.888458e-07	1.618799e-07	1.618799e-07
5.260000e+03	5.280000e+03	2.524855e-08	1.610459e-07	1.610459e-07
5.280000e+03	5.300000e+03	2.522632e-07	7.796921e-08	7.796921e-08
5.300000e+03	5.320000e+03	4.086448e-07	4.104117e-07	4.104117e-07
5.320000e+03	5.340000e+03	3.162298e-07	1.585718e-07	1.585718e-07
5.340000e+03	5.360000e+03	1.688758e-07	1.225762e-07	1.225762e-07
5.360000e+03	5.380000e+03	-3.594416e-07	4.046932e-07	4.046932e-07
5.380000e+03	5.400000e+03	2.855959e-07	9.713926e-08	9.713926e-08
5.400000e+03	5.420000e+03	4.226349e-07	1.855478e-07	1.855478e-07
5.420000e+03	5.440000e+03	-5.181725e-08	1.819424e-07	1.819424e-07
5.440000e+03	5.460000e+03	-5.075165e-07	4.999642e-07	4.999642e-07
5.460000e+03	5.480000e+03	6.831365e-07	4.896729e-07	4.896729e-07
5.480000e+03	5.500000e+03	2.325463e-08	1.037642e-07	1.037642e-07
5.500000e+03	5.520000e+03	4.961942e-07	4.436241e-07	4.436241e-07
5.520000e+03	5.540000e+03	-9.247565e-08	2.443033e-07	2.443033e-07
5.540000e+03	5.560000e+03	6.421480e-08	6.384804e-07	6.384804e-07
5.560000e+03	5.580000e+03	1.191572e-07	1.005146e-07	1.005146e-07
5.580000e+03	5.600000e+03	-6.233370e-07	5.343660e-07	5.343660e-07
5.600000e+03	5.620000e+03	1.085507e-07	9.038338e-08	9.038338e-08
5.620000e+03	5.640000e+03	1.247910e-07	1.289494e-07	1.289494e-07
5.640000e+03	5.660000e+03	9.780370e-08	1.705329e-07	1.705329e-07
5.660000e+03	5.680000e+03	-9.610370e-08	1.291998e-07	1.291998e-07
5.680000e+03	5.700000e+03	1.833929e-07	1.000137e-07	1.000137e-07
5.700000e+03	5.720000e+03	2.993546e-07	2.415786e-07	2.415786e-07
5.720000e+03	5.740000e+03	2.427488e-07	1.107471e-07	1.107471e-07
5.740000e+03	5.760000e+03	2.616732e-07	2.582577e-07	2.582577e-07
5.760000e+03	5.780000e+03	-6.901385e-08	2.546799e-07	2.546799e-07
5.780000e+03	5.800000e+03	-1.620283e-08	7.833050e-08	7.833050e-08
5.800000e+03	5.820000e+03	1.129167e-07	5.880043e-08	5.880043e-08
5.820000e+03	5.840000e+03	2.453827e-09	4.905774e-08	4.905774e-08
5.840000e+03	5.860000e+03	1.035114e-07	3.513348e-08	3.513348e-08
5.860000e+03	5.880000e+03	4.057187e-09	5.885614e-08	5.885614e-08
5.880000e+03	5.900000e+03	2.245021e-07	8.671388e-08	8.671388e-08
5.900000e+03	5.920000e+03	7.130810e-08	8.844098e-08	8.844098e-08
5.920000e+03	5.940000e+03	4.165906e-08	4.462931e-08	4.462931e-08
5.940000e+03	5.960000e+03	9.341760e-08	7.046034e-08	7.046034e-08
5.960000e+03	5.980000e+03	-1.086741e-08	4.256010e-08	4.256010e-08
5.980000e+03	6.000000e+03	7.769990e-08	7.008382e-08	7.008382e-08
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/dijet_mass
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.317890e-05	7.622052e-06	7.622052e-06
2.000000e+01	4.000000e+01	1.748683e-03	6.534572e-05	6.534572e-05
4.000000e+01	6.000000e+01	2.215167e-03	7.302566e-05	7.302566e-05
6.000000e+01	8.000000e+01	2.152472e-03	3.971944e-05	3.971944e-05
8.000000e+01	1.000000e+02	2.041754e-03	3.975999e-05	3.975999e-05
1.000000e+02	1.200000e+02	2.052493e-03	3.807788e-05	3.807788e-05
1.200000e+02	1.400000e+02	2.083138e-03	6.200562e-05	6.200562e-05
1.400000e+02	1.600000e+02	2.010227e-03	5.911635e-05	5.911635e-05
1.600000e+02	1.800000e+02	1.910923e-03	4.868887e-05	4.868887e-05
1.800000e+02	2.000000e+02	1.752329e-03	5.990079e-05	5.990079e-05
2.000000e+02	2.200000e+02	1.742472e-03	3.905161e-05	3.905161e-05
2.200000e+02	2.400000e+02	1.622663e-03	4.263324e-05	4.263324e-05
2.400000e+02	2.600000e+02	1.652956e-03	3.073061e-05	3.073061e-05
2.600000e+02	2.800000e+02	1.478119e-03	3.622600e-05	3.622600e-05
2.800000e+02	3.000000e+02	1.378182e-03	3.328262e-05	3.328262e-05
3.000000e+02	3.200000e+02	1.344424e-03	3.233793e-05	3.233793e-05
3.200000e+02	3.400000e+02	1.327228e-03	3.750810e-05	3.750810e-05
3.400000e+02	3.600000e+02	1.207193e-03	4.078085e-05	4.078085e-05
3.600000e+02	3.800000e+02	1.258141e-03	3.937602e-05	3.937602e-05
3.800000e+02	4.000000e+02	1.121967e-03	4.199101e-05	4.199101e-05
4.000000e+02	4.200000e+02	1.086775e-03	3.920136e-05	3.920136e-05
4.200000e+02	4.400000e+02	1.125543e-03	4.168412e-05	4.168412e-05
4.400000e+02	4.600000e+02	9.754590e-04	4.293500e-05	4.293500e-05
4.600000e+02	4.800000e+02	9.920850e-04	3.475533e-05	3.475533e-05
4.800000e+02	5.000000e+02	9.841980e-04	4.865478e-05	4.865478e-05
5.000000e+02	5.200000e+02	9.215775e-04	9.308495e-05	9.308495e-05
5.200000e+02	5.400000e+02	8.395945e-04	6.466703e-05	6.466703e-05
5.400000e+02	5.600000e+02	8.164490e-04	4.765657e-05	4.765657e-05
5.600000e+02	5.800000e+02	9.649505e-04	6.577876e-05	6.577876e-05
5.800000e+02	6.000000e+02	7.555395e-04	6.573409e-05	6.573409e-05
6.000000e+02	6.200000e+02	7.785045e-04	4.821837e-05	4.821837e-05
6.200000e+02	6.400000e+02	7.635570e-04	5.045149e-05	5.045149e-05
6.400000e+02	6.600000e+02	8.075595e-04	4.462152e-05	4.462152e-05
6.600000e+02	6.800000e+02	6.062570e-04	4.287998e-05	4.287998e-05
6.800000e+02	7.000000e+02	7.844075e-04	5.196780e-05	5.196780e-05
7.000000e+02	7.200000e+02	6.639285e-04	5.638692e-05	5.638692e-05
7.200000e+02	7.400000e+02	6.286145e-04	5.161034e-05	5.161034e-05
7.400000e+02	7.600000e+02	6.512690e-04	4.011349e-05	4.011349e-05
7.600000e+02	7.800000e+02	5.745990e-04	7.575477e-05	7.575477e-05
7.800000e+02	8.000000e+02	7.075510e-04	7.436338e-05	7.436338e-05
8.000000e+02	8.200000e+02	5.870815e-04	4.042081e-05	4.042081e-05
8.200000e+02	8.400000e+02	5.473375e-04	4.850279e-05	4.850279e-05
8.400000e+02	8.600000e+02	5.746980e-04	6.337766e-05	6.337766e-05
8.600000e+02	8.800000e+02	4.474814e-04	5.431482e-05	5.431482e-05
8.800000e+02	9.000000e+02	5.357010e-04	4.714818e-05	4.714818e-05
9.000000e+02	9.200000e+02	5.069920e-04	4.241321e-05	4.241321e-05
9.200000e+02	9.400000e+02	4.959737e-04	4.756598e-05	4.756598e-05
9.400000e+02	9.600000e+02	4.834776e-04	4.403075e-05	4.403075e-05
9.600000e+02	9.800000e+02	5.231240e-04	5.375686e-05	5.375686e-05
9.800000e+02	1.000000e+03	4.221530e-04	6.071707e-05	6.071707e-05
1.000000e+03	1.020000e+03	3.476190e-04	5.397958e-05	5.397958e-05
1.020000e+03	1.040000e+03	4.142476e-04	4.366208e-05	4.366208e-05
1.040000e+03	1.060000e+03	4.105594e-04	4.791674e-05	4.791674e-05
1.060000e+03	1.080000e+03	4.457886e-04	5.375067e-05	5.375067e-05
1.080000e+03	1.100000e+03	3.865341e-04	7.824545e-05	7.824545e-05
1.100000e+03	1.120000e+03	3.343185e-04	7.401956e-05	7.401956e-05
1.120000e+03	1.140000e+03	4.327436e-04	3.713535e-05	3.713535e-05
1.140000e+03	1.160000e+03	3.617017e-04	3.737642e-05	3.737642e-05
1.160000e+03	1.180000e+03	3.703572e-04	3.647933e-05	3.647933e-05
1.180000e+03	1.200000e+03	3.105819e-04	4.274382e-05	4.274382e-05
1.200000e+03	1.220000e+03	2.802774e-04	4.981823e-05	4.981823e-05
1.220000e+03	1.240000e+03	2.886868e-04	5.313847e-05	5.313847e-05
1.240000e+03	1.260000e+03	3.638154e-04	5.504532e-05	5.504532e-05
1.260000e+03	1.280000e+03	3.074221e-04	4.916895e-05	4.916895e-05
1.280000e+03	1.300000e+03	3.322775e-04	4.693733e-05	4.693733e-05
1.300000e+03	1.320000e+03	2.336985e-04	4.349231e-05	4.349231e-05
1.320000e+03	1.340000e+03	2.383677e-04	5.850940e-05	5.850940e-05
1.340000e+03	1.360000e+03	2.880201e-04	5.526841e-05	5.526841e-05
1.360000e+03	1.380000e+03	2.917560e-04	4.055378e-05	4.055378e-05
1.380000e+03	1.400000e+03	2.756104e-04	4.434196e-05	4.434196e-05
1.400000e+03	1.420000e+03	2.208471e-04	4.282248e-05	4.282248e-05
1.420000e+03	1.440000e+03	2.965529e-04	4.741114e-05	4.741114e-05
1.440000e+03	1.460000e+03	2.160400e-04	8.443884e-05	8.443884e-05
1.460000e+03	1.480000e+03	2.456735e-04	8.312459e-05	8.312459e-05
1.480000e+03	1.500000e+03	2.325919e-04	3.803159e-05	3.803159e-05
1.500000e+03	1.520000e+03	2.765400e-04	3.538235e-05	3.538235e-05
1.520000e+03	1.540000e+03	2.531318e-04	4.118677e-05	4.118677e-05
1.540000e+03	1.560000e+03	1.407611e-04	4.695043e-05	4.695043e-05
1.560000e+03	1.580000e+03	2.160098e-04	4.953178e-05	4.953178e-05
1.580000e+03	1.600000e+03	2.659490e-04	4.837729e-05	4.837729e-05
1.600000e+03	1.620000e+03	2.046902e-04	4.010608e-05	4.010608e-05
1.620000e+03	1.640000e+03	1.610730e-04	4.858909e-05	4.858909e-05
1.640000e+03	1.660000e+03	1.901300e-04	4.248977e-05	4.248977e-05
1.660000e+03	1.680000e+03	1.878922e-04	3.698575e-05	3.698575e-05
1.680000e+03	1.700000e+03	2.180411e-04	6.127351e-05	6.127351e-05
1.700000e+03	1.720000e+03	1.450682e-04	4.589702e-05	4.589702e-05
1.720000e+03	1.740000e+03	3.856477e-04	1.204655e-04	1.204655e-04
1.740000e+03	1.760000e+03	4.405746e-05	6.651603e-05	6.651603e-05
1.760000e+03	1.780000e+03	1.429280e-04	1.279570e-04	1.279570e-04
1.780000e+03	1.800000e+03	1.305305e-04	6.192748e-05	6.192748e-05
1.800000e+03	1.820000e+03	1.784746e-04	4.722188e-05	4.722188e-05
1.820000e+03	1.840000e+03	1.050589e-04	7.468909e-05	7.468909e-05
1.840000e+03	1.860000e+03	1.864672e-04	3.311047e-05	3.311047e-05
1.860000e+03	1.880000e+03	1.405304e-04	2.872180e-05	2.872180e-05
1.880000e+03	1.900000e+03	1.779555e-04	4.628202e-05	4.628202e-05
1.900000e+03	1.920000e+03	1.177838e-04	5.436285e-05	5.436285e-05
1.920000e+03	1.940000e+03	1.303319e-04	4.701090e-05	4.701090e-05
1.940000e+03	1.960000e+03	1.099706e-04	5.928265e-05	5.928265e-05
1.960000e+03	1.980000e+03	6.271650e-05	9.145407e-05	9.145407e-05
1.980000e+03	2.000000e+03	3.241096e-04	2.182016e-04	2.182016e-04
2.000000e+03	2.020000e+03	1.530572e-04	3.667065e-05	3.667065e-05
2.020000e+03	2.040000e+03	1.567025e-04	7.869441e-05	7.869441e-05
2.040000e+03	2.060000e+03	1.769027e-04	4.417394e-05	4.417394e-05
2.060000e+03	2.080000e+03	-4.400422e-05	2.672369e-04	2.672369e-04
2.080000e+03	2.100000e+03	1.585569e-04	1.722558e-04	1.722558e-04
2.100000e+03	2.120000e+03	5.581345e-05	7.536534e-05	7.536534e-05
2.120000e+03	2.140000e+03	4.081148e-05	6.294549e-05	6.294549e-05
2.140000e+03	2.160000e+03	1.413911e-04	3.593816e-05	3.593816e-05
2.160000e+03	2.180000e+03	6.160790e-05	2.899271e-05	2.899271e-05
2.180000e+03	2.200000e+03	1.458020e-04	3.575281e-05	3.575281e-05
2.200000e+03	2.220000e+03	4.155359e-05	3.906486e-05	3.906486e-05
2.220000e+03	2.240000e+03	1.683537e-04	2.559298e-05	2.559298e-05
2.240000e+03	2.260000e+03	1.254228e-04	5.009214e-05	5.009214e-05
2.260000e+03	2.280000e+03	7.973050e-05	5.060299e-05	5.060299e-05
2.280000e+03	2.300000e+03	2.909212e-05	3.104560e-05	3.104560e-05
2.300000e+03	2.320000e+03	9.063490e-05	2.692151e-05	2.692151e-05
2.320000e+03	2.340000e+03	1.110955e-04	3.015536e-05	3.015536e-05
2.340000e+03	2.360000e+03	7.236415e-05	2.404113e-05	2.404113e-05
2.360000e+03	2.380000e+03	7.846210e-05	2.872351e-05	2.872351e-05
2.380000e+03	2.400000e+03	6.171485e-05	2.689826e-05	2.689826e-05
2.400000e+03	2.420000e+03	8.776350e-05	2.893055e-05	2.893055e-05
2.420000e+03	2.440000e+03	5.759175e-05	3.068069e-05	3.068069e-05
2.440000e+03	2.460000e+03	5.718855e-05	3.317460e-05	3.317460e-05
2.460000e+03	2.480000e+03	5.147420e-05	2.954055e-05	2.954055e-05
2.480000e+03	2.500000e+03	1.556633e-04	4.063486e-05	4.063486e-05
2.500000e+03	2.520000e+03	8.094945e-05	4.814675e-05	4.814675e-05
2.520000e+03	2.540000e+03	7.165545e-05	3.986032e-05	3.986032e-05
2.540000e+03	2.560000e+03	7.945190e-05	2.229778e-05	2.229778e-05
2.560000e+03	2.580000e+03	1.004236e-04	2.784227e-05	2.784227e-05
2.580000e+03	2.600000e+03	2.283502e-05	3.630075e-05	3.630075e-05
2.600000e+03	2.620000e+03	6.688895e-05	2.629109e-05	2.629109e-05
2.620000e+03	2.640000e+03	5.713685e-05	1.748702e-05	1.748702e-05
2.640000e+03	2.660000e+03	8.971900e-05	2.480876e-05	2.480876e-05
2.660000e+03	2.680000e+03	5.889850e-05	2.667951e-05	2.667951e-05
2.680000e+03	2.700000e+03	7.546395e-05	1.898072e-05	1.898072e-05
2.700000e+03	2.720000e+03	4.713102e-05	3.625577e-05	3.625577e-05
2.720000e+03	2.740000e+03	8.739100e-05	2.248988e-05	2.248988e-05
2.740000e+03	2.760000e+03	6.933260e-05	6.453455e-05	6.453455e-05
2.760000e+03	2.780000e+03	7.871340e-05	3.815863e-05	3.815863e-05
2.780000e+03	2.800000e+03	3.498202e-05	6.484626e-05	6.484626e-05
2.800000e+03	2.820000e+03	1.996920e-05	2.327736e-05	2.327736e-05
2.820000e+03	2.840000e+03	1.643905e-04	6.234330e-05	6.234330e-05
2.840000e+03	2.860000e+03	1.062712e-04	6.079021e-05	6.079021e-05
2.860000e+03	2.880000e+03	2.966627e-05	3.113296e-05	3.113296e-05
2.880000e+03	2.900000e+03	1.902487e-05	5.519882e-05	5.519882e-05
2.900000e+03	2.920000e+03	4.345934e-05	2.138897e-05	2.138897e-05
2.920000e+03	2.940000e+03	3.754738e-05	1.994960e-05	1.994960e-05
2.940000e+03	2.960000e+03	2.531491e-05	4.100509e-05	4.100509e-05
2.960000e+03	2.980000e+03	3.083190e-05	3.670043e-05	3.670043e-05
2.980000e+03	3.000000e+03	6.933750e-05	2.323078e-05	2.323078e-05
3.000000e+03	3.020000e+03	2.048664e-05	2.035613e-05	2.035613e-05
3.020000e+03	3.040000e+03	4.113654e-05	1.739268e-05	1.739268e-05
3.040000e+03	3.060000e+03	8.539745e-05	3.812908e-05	3.812908e-05
3.060000e+03	3.080000e+03	9.832175e-05	4.452722e-05	4.452722e-05
3.080000e+03	3.100000e+03	-1.331398e-04	1.479884e-04	1.479884e-04
3.100000e+03	3.120000e+03	1.940209e-04	1.485501e-04	1.485501e-04
3.120000e+03	3.140000e+03	2.563483e-05	2.103726e-05	2.103726e-05
3.140000e+03	3.160000e+03	6.243955e-05	1.719585e-05	1.719585e-05
3.160000e+03	3.180000e+03	1.154077e-04	8.300690e-05	8.300690e-05
3.180000e+03	3.200000e+03	-6.254400e-05	8.365146e-05	8.365146e-05
3.200000e+03	3.220000e+03	3.029897e-05	2.319941e-05	2.319941e-05
3.220000e+03	3.240000e+03	2.686468e-05	1.951227e-05	1.951227e-05
3.240000e+03	3.260000e+03	1.054117e-04	6.879655e-05	6.879655e-05
3.260000e+03	3.280000e+03	2.369648e-05	2.353598e-05	2.353598e-05
3.280000e+03	3.300000e+03	4.402684e-06	8.032288e-05	8.032288e-05
3.300000e+03	3.320000e+03	1.351142e-06	4.705525e-05	4.705525e-05
3.320000e+03	3.340000e+03	5.466460e-05	2.601143e-05	2.601143e-05
3.340000e+03	3.360000e+03	7.126285e-07	2.901312e-05	2.901312e-05
3.360000e+03	3.380000e+03	3.703054e-05	2.484583e-05	2.484583e-05
3.380000e+03	3.400000e+03	4.912824e-05	2.577231e-05	2.577231e-05
3.400000e+03	3.420000e+03	1.061674e-05	4.382000e-05	4.382000e-05
3.420000e+03	3.440000e+03	3.148301e-05	2.821868e-05	2.821868e-05
3.440000e+03	3.460000e+03	3.325727e-05	1.509160e-05	1.509160e-05
3.460000e+03	3.480000e+03	6.755610e-05	1.704929e-05	1.704929e-05
3.480000e+03	3.500000e+03	3.419005e-05	1.889256e-05	1.889256e-05
3.500000e+03	3.520000e+03	1.170923e-04	6.585547e-05	6.585547e-05
3.520000e+03	3.540000e+03	1.753793e-05	4.839246e-05	4.839246e-05
3.540000e+03	3.560000e+03	-1.841956e-05	3.249843e-05	3.249843e-05
3.560000e+03	3.580000e+03	1.907121e-05	1.676304e-05	1.676304e-05
3.580000e+03	3.600000e+03	-3.318838e-05	4.915088e-05	4.915088e-05
3.600000e+03	3.620000e+03	2.350187e-05	1.563869e-05	1.563869e-05
3.620000e+03	3.640000e+03	4.346649e-05	1.363268e-05	1.363268e-05
3.640000e+03	3.660000e+03	8.476395e-05	3.105403e-05	3.105403e-05
3.660000e+03	3.680000e+03	-1.171687e-05	3.040027e-05	3.040027e-05
3.680000e+03	3.700000e+03	2.855792e-05	1.212516e-05	1.212516e-05
3.700000e+03	3.720000e+03	3.283184e-05	1.636621e-05	1.636621e-05
3.720000e+03	3.740000e+03	2.286802e-05	2.525138e-05	2.525138e-05
3.740000e+03	3.760000e+03	1.491832e-05	4.266053e-05	4.266053e-05
3.760000e+03	3.780000e+03	2.815177e-05	7.558388e-06	7.558388e-06
3.780000e+03	3.800000e+03	3.702842e-05	1.022949e-05	1.022949e-05
3.800000e+03	3.820000e+03	-1.284327e-05	3.121971e-05	3.121971e-05
3.820000e+03	3.840000e+03	3.696479e-05	3.007361e-05	3.007361e-05
3.840000e+03	3.860000e+03	1.709269e-05	2.327421e-05	2.327421e-05
3.860000e+03	3.880000e+03	2.693425e-05	3.222077e-05	3.222077e-05
3.880000e+03	3.900000e+03	2.043633e-05	1.997896e-05	1.997896e-05
3.900000e+03	3.920000e+03	3.986052e-05	9.132664e-06	9.132664e-06
3.920000e+03	3.940000e+03	2.011007e-06	1.944704e-05	1.944704e-05
3.940000e+03	3.960000e+03	1.671552e-05	1.232943e-05	1.232943e-05
3.960000e+03	3.980000e+03	-5.225625e-05	8.969016e-05	8.969016e-05
3.980000e+03	4.000000e+03	8.850475e-05	8.955293e-05	8.955293e-05
4.000000e+03	4.020000e+03	4.650483e-05	4.188406e-05	4.188406e-05
4.020000e+03	4.040000e+03	4.955562e-05	1.618143e-05	1.618143e-05
4.040000e+03	4.060000e+03	1.786373e-05	1.114478e-05	1.114478e-05
4.060000e+03	4.080000e+03	8.041585e-06	1.670381e-05	1.670381e-05
4.080000e+03	4.100000e+03	4.513529e-05	1.705402e-05	1.705402e-05
4.100000e+03	4.120000e+03	-2.456266e-05	2.466854e-05	2.466854e-05
4.120000e+03	4.140000e+03	5.974085e-05	2.922744e-05	2.922744e-05
4.140000e+03	4.160000e+03	5.396975e-06	1.787247e-05	1.787247e-05
4.160000e+03	4.180000e+03	-4.055322e-05	4.243310e-05	4.243310e-05
4.180000e+03	4.200000e+03	6.640615e-05	5.964895e-05	5.964895e-05
4.200000e+03	4.220000e+03	1.727659e-05	2.315235e-05	2.315235e-05
4.220000e+03	4.240000e+03	-2.307834e-06	1.727349e-05	1.727349e-05
4.240000e+03	4.260000e+03	6.601780e-06	1.581943e-05	1.581943e-05
4.260000e+03	4.280000e+03	-3.186853e-07	1.018520e-05	1.018520e-05
4.280000e+03	4.300000e+03	3.969784e-05	1.550569e-05	1.550569e-05
4.300000e+03	4.320000e+03	2.305942e-05	1.363617e-05	1.363617e-05
4.320000e+03	4.340000e+03	-3.033399e-06	1.766336e-05	1.766336e-05
4.340000e+03	4.360000e+03	3.775942e-05	3.219117e-05	3.219117e-05
4.360000e+03	4.380000e+03	1.279007e-05	1.636998e-05	1.636998e-05
4.380000e+03	4.400000e+03	-1.287607e-05	3.540804e-05	3.540804e-05
4.400000e+03	4.420000e+03	9.112200e-06	5.135467e-06	5.135467e-06
4.420000e+03	4.440000e+03	-1.071701e-06	1.214330e-05	1.214330e-05
4.440000e+03	4.460000e+03	2.461470e-05	1.170309e-05	1.170309e-05
4.460000e+03	4.480000e+03	1.581504e-05	2.196865e-05	2.196865e-05
4.480000e+03	4.500000e+03	2.370916e-05	1.005914e-05	1.005914e-05
4.500000e+03	4.520000e+03	6.451950e-06	1.418295e-05	1.418295e-05
4.520000e+03	4.540000e+03	3.384632e-05	1.458067e-05	1.458067e-05
4.540000e+03	4.560000e+03	-2.380691e-06	1.194847e-05	1.194847e-05
4.560000e+03	4.580000e+03	1.484840e-05	7.676291e-06	7.676291e-06
4.580000e+03	4.600000e+03	1.781189e-05	1.606595e-05	1.606595e-05
4.600000e+03	4.620000e+03	6.003210e-05	3.451007e-05	3.451007e-05
4.620000e+03	4.640000e+03	-2.816703e-05	3.465737e-05	3.465737e-05
4.640000e+03	4.660000e+03	2.924798e-07	1.091873e-05	1.091873e-05
4.660000e+03	4.680000e+03	8.548555e-06	8.549146e-06	8.549146e-06
4.680000e+03	4.700000e+03	3.941255e-07	1.669000e-05	1.669000e-05
4.700000e+03	4.720000e+03	-1.811495e-05	3.235129e-05	3.235129e-05
4.720000e+03	4.740000e+03	-3.971477e-05	5.857963e-05	5.857963e-05
4.740000e+03	4.760000e+03	7.714225e-05	6.050694e-05	6.050694e-05
4.760000e+03	4.780000e+03	5.919940e-06	5.420141e-06	5.420141e-06
4.780000e+03	4.800000e+03	1.459049e-05	8.380049e-06	8.380049e-06
4.800000e+03	4.820000e+03	-1.866790e-05	2.659408e-05	2.659408e-05
4.820000e+03	4.840000e+03	3.189684e-05	2.580337e-05	2.580337e-05
4.840000e+03	4.860000e+03	8.818380e-06	6.523126e-06	6.523126e-06
4.860000e+03	4.880000e+03	1.347219e-05	7.461655e-06	7.461655e-06
4.880000e+03	4.900000e+03	1.136338e-05	8.284626e-06	8.284626e-06
4.900000e+03	4.920000e+03	6.053080e-05	3.490389e-05	3.490389e-05
4.920000e+03	4.940000e+03	7.901375e-06	4.736429e-06	4.736429e-06
4.940000e+03	4.960000e+03	-2.223858e-05	2.096031e-05	2.096031e-05
4.960000e+03	4.980000e+03	1.095964e-05	6.262378e-06	6.262378e-06
4.980000e+03	5.000000e+03	-2.907109e-07	4.965579e-06	4.965579e-06
5.000000e+03	5.020000e+03	2.242109e-05	1.142488e-05	1.142488e-05
5.020000e+03	5.040000e+03	3.850855e-06	4.699292e-06	4.699292e-06
5.040000e+03	5.060000e+03	1.880889e-05	5.785763e-06	5.785763e-06
5.060000e+03	5.080000e+03	1.211496e-05	3.964746e-06	3.964746e-06
5.080000e+03	5.100000e+03	2.194006e-06	5.137616e-06	5.137616e-06
5.100000e+03	5.120000e+03	1.220886e-05	6.531332e-06	6.531332e-06
5.120000e+03	5.140000e+03	9.269775e-06	5.908403e-06	5.908403e-06
5.140000e+03	5.160000e+03	1.121041e-06	1.388770e-05	1.388770e-05
5.160000e+03	5.180000e+03	-1.099489e-05	1.249930e-05	1.249930e-05
5.180000e+03	5.200000e+03	1.625459e-05	1.011021e-05	1.011021e-05
5.200000e+03	5.220000e+03	3.464096e-05	2.781152e-05	2.781152e-05
5.220000e+03	5.240000e+03	-8.975015e-06	2.982597e-05	2.982597e-05
5.240000e+03	5.260000e+03	1.674275e-05	9.629043e-06	9.629043e-06
5.260000e+03	5.280000e+03	-1.442080e-05	1.292612e-05	1.292612e-05
5.280000e+03	5.300000e+03	4.912386e-06	4.680388e-06	4.680388e-06
5.300000e+03	5.320000e+03	1.725658e-06	9.467638e-06	9.467638e-06
5.320000e+03	5.340000e+03	1.893283e-05	2.538067e-05	2.538067e-05
5.340000e+03	5.360000e+03	8.308320e-06	3.665424e-06	3.665424e-06
5.360000e+03	5.380000e+03	1.128527e-05	3.962160e-06	3.962160e-06
5.380000e+03	5.400000e+03	2.617847e-05	2.180189e-05	2.180189e-05
5.400000e+03	5.420000e+03	-6.348500e-06	2.596264e-05	2.596264e-05
5.420000e+03	5.440000e+03	2.765170e-06	1.934579e-05	1.934579e-05
5.440000e+03	5.460000e+03	-2.834815e-06	1.028045e-05	1.028045e-05
5.460000e+03	5.480000e+03	1.004295e-05	7.248948e-06	7.248948e-06
5.480000e+03	5.500000e+03	2.026347e-05	1.142718e-05	1.142718e-05
5.500000e+03	5.520000e+03	1.385762e-05	1.705753e-05	1.705753e-05
5.520000e+03	5.540000e+03	-9.629890e-06	1.397018e-05	1.397018e-05
5.540000e+03	5.560000e+03	-4.808012e-06	6.976663e-06	6.976663e-06
5.560000e+03	5.580000e+03	1.556191e-05	5.223739e-06	5.223739e-06
5.580000e+03	5.600000e+03	6.350695e-06	7.643970e-06	7.643970e-06
5.600000e+03	5.620000e+03	1.213961e-06	3.947747e-06	3.947747e-06
5.620000e+03	5.640000e+03	1.221422e-06	5.463321e-06	5.463321e-06
5.640000e+03	5.660000e+03	1.282675e-05	7.307804e-06	7.307804e-06
5.660000e+03	5.680000e+03	6.282620e-06	2.394979e-06	2.394979e-06
5.680000e+03	5.700000e+03	4.169736e-06	2.504687e-06	2.504687e-06
5.700000e+03	5.720000e+03	6.561800e-06	4.776613e-06	4.776613e-06
5.720000e+03	5.740000e+03	2.555539e-06	6.394136e-06	6.394136e-06
5.740000e+03	5.760000e+03	6.820085e-05	5.846548e-05	5.846548e-05
5.760000e+03	5.780000e+03	-6.187665e-05	5.842829e-05	5.842829e-05
5.780000e+03	5.800000e+03	5.544175e-05	5.057539e-05	5.057539e-05
5.800000e+03	5.820000e+03	4.319663e-06	7.525196e-06	7.525196e-06
5.820000e+03	5.840000e+03	6.483585e-06	6.257843e-06	6.257843e-06
5.840000e+03	5.860000e+03	1.781472e-05	1.237028e-05	1.237028e-05
5.860000e+03	5.880000e+03	-1.349673e-06	3.697211e-06	3.697211e-06
5.880000e+03	5.900000e+03	-6.588965e-06	1.222344e-05	1.222344e-05
5.900000e+03	5.920000e+03	1.129826e-05	8.351201e-06	8.351201e-06
5.920000e+03	5.940000e+03	-5.514905e-05	5.088632e-05	5.088632e-05
5.940000e+03	5.960000e+03	1.082103e-05	1.028513e-05	1.028513e-05
5.960000e+03	5.980000e+03	4.282637e-06	5.588157e-06	5.588157e-06
5.980000e+03	6.000000e+03	5.024175e-06	5.682253e-06	5.682253e-06
# END HISTO1D



==> electroweak/img/vbf/H3jets/inclCuts/jet3_pT_incl.dat <==
# BEGIN PLOT
LegendOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
DrawOnly=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
RatioPlot=1
LogY=1
RatioPlotYMax=5.0
RatioPlotYLabel=$x/HJETS(14 TeV)$
RatioPlotYMin=0.01
RatioPlotReference=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
XLabel=$p_{T,3}$ (GeV)
YLabel=$ \text{d} \sigma/ \text{d}  p_{T,3}$ (pb/GeV)
Legend=1
# END PLOT

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.2428367239344402e-05
Title=HJETS,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	3.854504e-02	1.037550e-03	1.037550e-03
4.000000e+01	5.000000e+01	1.921687e-02	1.711432e-04	1.711432e-04
5.000000e+01	6.000000e+01	9.788526e-03	1.138788e-04	1.138788e-04
6.000000e+01	7.000000e+01	5.379793e-03	7.328824e-05	7.328824e-05
7.000000e+01	8.000000e+01	3.106944e-03	6.016322e-05	6.016322e-05
8.000000e+01	9.000000e+01	1.792234e-03	3.370021e-05	3.370021e-05
9.000000e+01	1.000000e+02	1.105714e-03	2.630674e-05	2.630674e-05
1.000000e+02	1.100000e+02	7.461874e-04	2.801403e-05	2.801403e-05
1.100000e+02	1.200000e+02	4.603414e-04	2.587899e-05	2.587899e-05
1.200000e+02	1.300000e+02	3.073267e-04	1.089068e-05	1.089068e-05
1.300000e+02	1.400000e+02	2.092351e-04	5.806791e-06	5.806791e-06
1.400000e+02	1.500000e+02	1.571537e-04	4.394774e-06	4.394774e-06
1.500000e+02	1.600000e+02	1.086788e-04	3.748820e-06	3.748820e-06
1.600000e+02	1.700000e+02	7.684433e-05	2.843983e-06	2.843983e-06
1.700000e+02	1.800000e+02	5.844454e-05	2.266113e-06	2.266113e-06
1.800000e+02	1.900000e+02	4.231085e-05	1.913256e-06	1.913256e-06
1.900000e+02	2.000000e+02	3.141910e-05	1.027226e-06	1.027226e-06
2.000000e+02	2.200000e+02	2.146163e-05	3.270506e-07	3.270506e-07
2.200000e+02	2.400000e+02	1.303010e-05	2.000726e-07	2.000726e-07
2.400000e+02	2.600000e+02	8.318255e-06	1.809387e-07	1.809387e-07
2.600000e+02	2.800000e+02	5.274930e-06	7.673645e-08	7.673645e-08
2.800000e+02	3.000000e+02	3.562638e-06	5.949139e-08	5.949139e-08
3.000000e+02	3.200000e+02	2.303441e-06	7.985817e-08	7.985817e-08
3.200000e+02	3.400000e+02	1.837907e-06	7.559825e-08	7.559825e-08
3.400000e+02	3.600000e+02	1.319521e-06	3.384990e-08	3.384990e-08
3.600000e+02	3.800000e+02	1.012466e-06	2.325652e-08	2.325652e-08
3.800000e+02	4.000000e+02	7.476345e-07	1.754208e-08	1.754208e-08
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-HJETS-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=0.00013635612489877174
Title=HJETS,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	1.133723e-01	1.486900e-03	1.486900e-03
4.000000e+01	5.000000e+01	5.809975e-02	1.310037e-03	1.310037e-03
5.000000e+01	6.000000e+01	3.305499e-02	4.174823e-04	4.174823e-04
6.000000e+01	7.000000e+01	1.859797e-02	2.469564e-04	2.469564e-04
7.000000e+01	8.000000e+01	1.133355e-02	2.147606e-04	2.147606e-04
8.000000e+01	9.000000e+01	6.747216e-03	1.978181e-04	1.978181e-04
9.000000e+01	1.000000e+02	4.451296e-03	9.178747e-05	9.178747e-05
1.000000e+02	1.100000e+02	2.871835e-03	5.763670e-05	5.763670e-05
1.100000e+02	1.200000e+02	2.039387e-03	3.964351e-05	3.964351e-05
1.200000e+02	1.300000e+02	1.403385e-03	2.911749e-05	2.911749e-05
1.300000e+02	1.400000e+02	9.928804e-04	2.119628e-05	2.119628e-05
1.400000e+02	1.500000e+02	6.883474e-04	2.085981e-05	2.085981e-05
1.500000e+02	1.600000e+02	5.355877e-04	1.621325e-05	1.621325e-05
1.600000e+02	1.700000e+02	4.409440e-04	5.221694e-05	5.221694e-05
1.700000e+02	1.800000e+02	2.434977e-04	5.332113e-05	5.332113e-05
1.800000e+02	1.900000e+02	2.262759e-04	1.765786e-05	1.765786e-05
1.900000e+02	2.000000e+02	1.707613e-04	5.581648e-06	5.581648e-06
2.000000e+02	2.200000e+02	1.207632e-04	2.893469e-06	2.893469e-06
2.200000e+02	2.400000e+02	7.447175e-05	2.394630e-06	2.394630e-06
2.400000e+02	2.600000e+02	4.744801e-05	1.436556e-06	1.436556e-06
2.600000e+02	2.800000e+02	3.475860e-05	5.921752e-07	5.921752e-07
2.800000e+02	3.000000e+02	2.346375e-05	4.284657e-07	4.284657e-07
3.000000e+02	3.200000e+02	1.765883e-05	3.528784e-07	3.528784e-07
3.200000e+02	3.400000e+02	1.333378e-05	3.388893e-07	3.388893e-07
3.400000e+02	3.600000e+02	9.528740e-06	3.126161e-07	3.126161e-07
3.600000e+02	3.800000e+02	7.238655e-06	2.022572e-07	2.022572e-07
3.800000e+02	4.000000e+02	6.244660e-06	1.531721e-07	1.531721e-07
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-14TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=6.8997300695249782e-06
Title=VBFNLO,14 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	2.172076e-02	1.952867e-04	1.952867e-04
4.000000e+01	5.000000e+01	1.059161e-02	6.208543e-05	6.208543e-05
5.000000e+01	6.000000e+01	5.069033e-03	3.990693e-05	3.990693e-05
6.000000e+01	7.000000e+01	2.514406e-03	2.554356e-05	2.554356e-05
7.000000e+01	8.000000e+01	1.302226e-03	1.692109e-05	1.692109e-05
8.000000e+01	9.000000e+01	7.418305e-04	1.815628e-05	1.815628e-05
9.000000e+01	1.000000e+02	3.850113e-04	1.563200e-05	1.563200e-05
1.000000e+02	1.100000e+02	2.248990e-04	5.768225e-06	5.768225e-06
1.100000e+02	1.200000e+02	1.332757e-04	3.901420e-06	3.901420e-06
1.200000e+02	1.300000e+02	8.945713e-05	6.192653e-06	6.192653e-06
1.300000e+02	1.400000e+02	4.490929e-05	5.785802e-06	5.785802e-06
1.400000e+02	1.500000e+02	3.315346e-05	1.864115e-06	1.864115e-06
1.500000e+02	1.600000e+02	2.260776e-05	1.623733e-06	1.623733e-06
1.600000e+02	1.700000e+02	1.532807e-05	1.378297e-06	1.378297e-06
1.700000e+02	1.800000e+02	1.095183e-05	1.118979e-06	1.118979e-06
1.800000e+02	1.900000e+02	7.289468e-06	5.103990e-07	5.103990e-07
1.900000e+02	2.000000e+02	4.844711e-06	3.743982e-07	3.743982e-07
2.000000e+02	2.200000e+02	3.324541e-06	2.157208e-07	2.157208e-07
2.200000e+02	2.400000e+02	1.477644e-06	2.089179e-07	2.089179e-07
2.400000e+02	2.600000e+02	9.661290e-07	1.073729e-07	1.073729e-07
2.600000e+02	2.800000e+02	5.762870e-07	3.984119e-08	3.984119e-08
2.800000e+02	3.000000e+02	3.240343e-07	3.290324e-08	3.290324e-08
3.000000e+02	3.200000e+02	1.866674e-07	1.554762e-08	1.554762e-08
3.200000e+02	3.400000e+02	1.734816e-07	1.453732e-08	1.453732e-08
3.400000e+02	3.600000e+02	8.817555e-08	1.098782e-08	1.098782e-08
3.600000e+02	3.800000e+02	5.082990e-08	7.430789e-09	7.430789e-09
3.800000e+02	4.000000e+02	3.954043e-08	5.203026e-09	5.203026e-09
# END HISTO1D

# BEGIN HISTO1D //Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//Users/terrancefigy/Desktop/Create_plots_yellowreport/H3Jets-NLO-VBFNLO-27TEV-30GeV-m-0-dy-0.yoda/MC_H3JETS_VBF_30GEV/jet3_pT_incl
ScaledBy=2.2069487601381999e-05
Title=VBFNLO,27 TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	6.758395e-02	4.096350e-04	4.096350e-04
4.000000e+01	5.000000e+01	3.563989e-02	2.700638e-04	2.700638e-04
5.000000e+01	6.000000e+01	1.838518e-02	1.862291e-04	1.862291e-04
6.000000e+01	7.000000e+01	9.875917e-03	1.257021e-04	1.257021e-04
7.000000e+01	8.000000e+01	5.722459e-03	1.083175e-04	1.083175e-04
8.000000e+01	9.000000e+01	3.005280e-03	9.862653e-05	9.862653e-05
9.000000e+01	1.000000e+02	1.929878e-03	4.286907e-05	4.286907e-05
1.000000e+02	1.100000e+02	1.110382e-03	4.582886e-05	4.582886e-05
1.100000e+02	1.200000e+02	7.661828e-04	2.506208e-05	2.506208e-05
1.200000e+02	1.300000e+02	4.729553e-04	1.933713e-05	1.933713e-05
1.300000e+02	1.400000e+02	3.036908e-04	1.220059e-05	1.220059e-05
1.400000e+02	1.500000e+02	1.977851e-04	9.891187e-06	9.891187e-06
1.500000e+02	1.600000e+02	1.324506e-04	7.135410e-06	7.135410e-06
1.600000e+02	1.700000e+02	1.094443e-04	4.924928e-06	4.924928e-06
1.700000e+02	1.800000e+02	6.598866e-05	4.551688e-06	4.551688e-06
1.800000e+02	1.900000e+02	5.084014e-05	3.069521e-06	3.069521e-06
1.900000e+02	2.000000e+02	3.779996e-05	2.267178e-06	2.267178e-06
2.000000e+02	2.200000e+02	2.748441e-05	1.318131e-06	1.318131e-06
2.200000e+02	2.400000e+02	1.588753e-05	1.450898e-06	1.450898e-06
2.400000e+02	2.600000e+02	7.717680e-06	1.214812e-06	1.214812e-06
2.600000e+02	2.800000e+02	5.949385e-06	3.196739e-07	3.196739e-07
2.800000e+02	3.000000e+02	3.234677e-06	2.619426e-07	2.619426e-07
3.000000e+02	3.200000e+02	2.559144e-06	1.187597e-07	1.187597e-07
3.200000e+02	3.400000e+02	1.757581e-06	8.534584e-08	8.534584e-08
3.400000e+02	3.600000e+02	1.284710e-06	6.838660e-08	6.838660e-08
3.600000e+02	3.800000e+02	8.829265e-07	5.095800e-08	5.095800e-08
3.800000e+02	4.000000e+02	2.802090e-06	2.132166e-06	2.132166e-06
# END HISTO1D



==> scripts/file_header.txt <==
% **************************************************************************
% * HL/HE-LHC Physics Workshop Report                                      *
% * Copyright (C) 2017, CERN.                                              *
% * This work is licensed under a Creative Commons                         *
% * Attribution-NonCommercial-NoDerivatives 4.0 International License.     *
% * File Authors: J. Gutleber                                              *
% *                                                                        *
% * For the licensing terms see LICENSE                                    *
% **************************************************************************


